Backward Reachability Analysis of Perturbed Continuous-Time Linear Systems Using Set Propagation

Backward reachability analysis computes the set of states that reach a target set under the competing influence of control input and disturbances. Depending on their interplay, the backward reachable set either represents all states that can be steered into the target set or all states that cannot avoid entering it -- the corresponding solutions can be used for controller synthesis and safety verification, respectively. A popular technique for backward reachable set computation solves Hamilton-Jacobi-Isaacs equations, which scales exponentially with the state dimension due to gridding the state space. In this work, we instead use set propagation techniques to design backward reachability algorithms for linear time-invariant systems. Crucially, the proposed algorithms scale only polynomially with the state dimension. Our numerical examples demonstrate the tightness of the obtained backward reachable sets and show an overwhelming improvement of our proposed algorithms over state-of-the-art methods regarding scalability, as systems with well over a hundred states can now be analyzed.

==> figures/groundcollision_new_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
2.6252	-17.039\\
1.2819	-17.039\\
1.078	-16.63\\
1.0711	-16.6162\\
1.0507	-16.5748\\
1.0306	-16.5334\\
1.0174	-16.5058\\
1.0109	-16.492\\
1.0043	-16.4782\\
0.9979	-16.4644\\
0.9914	-16.4506\\
0.9786	-16.423\\
0.9723	-16.4092\\
0.9659	-16.3954\\
0.9597	-16.3816\\
0.9534	-16.3678\\
0.941	-16.3402\\
0.9227	-16.2988\\
0.9047	-16.2574\\
0.887	-16.216\\
0.8696	-16.1746\\
0.8525	-16.1332\\
0.8413	-16.1056\\
0.8193	-16.0504\\
0.8085	-16.0228\\
0.7873	-15.9676\\
0.7821	-15.9538\\
0.777	-15.94\\
0.7718	-15.9262\\
0.7616	-15.8986\\
0.7466	-15.8572\\
0.7319	-15.8158\\
0.7175	-15.7744\\
0.7081	-15.7468\\
0.7035	-15.733\\
0.6988	-15.7192\\
0.6943	-15.7054\\
0.6897	-15.6916\\
0.6762	-15.6502\\
0.6674	-15.6226\\
0.6545	-15.5812\\
0.6377	-15.526\\
0.6336	-15.5122\\
0.6296	-15.4984\\
0.6255	-15.4846\\
0.6215	-15.4708\\
0.6176	-15.457\\
0.6136	-15.4432\\
0.6097	-15.4294\\
0.6059	-15.4156\\
0.602	-15.4018\\
0.5982	-15.388\\
0.5834	-15.3328\\
0.5726	-15.2914\\
0.5656	-15.2638\\
0.552	-15.2086\\
0.5487	-15.1948\\
0.5455	-15.181\\
0.5422	-15.1672\\
0.5358	-15.1396\\
0.5265	-15.0982\\
0.5175	-15.0568\\
0.5146	-15.043\\
0.5115	-15.0285\\
0.5087	-15.0147\\
0.5058	-15.0009\\
0.4023	-14.4954\\
0.3995	-14.4816\\
0.3887	-14.4264\\
0.3809	-14.385\\
0.3759	-14.3574\\
0.3663	-14.3022\\
0.364	-14.2884\\
0.3618	-14.2746\\
0.3595	-14.2608\\
0.3573	-14.247\\
-1.2254	-4.2324\\
-1.2276	-4.2186\\
-1.2297	-4.2048\\
-1.2319	-4.1907\\
-1.2339	-4.1769\\
-1.236	-4.1631\\
-1.238	-4.1493\\
-1.2399	-4.1355\\
-1.2419	-4.1217\\
-1.2438	-4.1079\\
-1.2456	-4.0941\\
-1.2475	-4.0803\\
-1.2493	-4.0665\\
-1.2561	-4.0113\\
-1.2593	-3.9837\\
-1.2608	-3.9699\\
-1.2624	-3.9561\\
-1.2638	-3.9423\\
-1.2653	-3.9285\\
-1.2681	-3.9009\\
-1.2733	-3.8457\\
-1.2745	-3.8319\\
-1.2756	-3.8181\\
-2.6252	12.506\\
-2.6252	17.039\\
-1.2819	17.039\\
-1.078	16.63\\
-1.0711	16.6162\\
-1.0507	16.5748\\
-1.0306	16.5334\\
-1.0174	16.5058\\
-1.0109	16.492\\
-1.0043	16.4782\\
-0.9979	16.4644\\
-0.9914	16.4506\\
-0.9786	16.423\\
-0.9723	16.4092\\
-0.9659	16.3954\\
-0.9597	16.3816\\
-0.9534	16.3678\\
-0.941	16.3402\\
-0.9227	16.2988\\
-0.9047	16.2574\\
-0.887	16.216\\
-0.8696	16.1746\\
-0.8525	16.1332\\
-0.8413	16.1056\\
-0.8193	16.0504\\
-0.8085	16.0228\\
-0.7873	15.9676\\
-0.7821	15.9538\\
-0.777	15.94\\
-0.7718	15.9262\\
-0.7616	15.8986\\
-0.7466	15.8572\\
-0.7319	15.8158\\
-0.7175	15.7744\\
-0.7081	15.7468\\
-0.7035	15.733\\
-0.6988	15.7192\\
-0.6943	15.7054\\
-0.6897	15.6916\\
-0.6762	15.6502\\
-0.6674	15.6226\\
-0.6545	15.5812\\
-0.6377	15.526\\
-0.6336	15.5122\\
-0.6296	15.4984\\
-0.6255	15.4846\\
-0.6215	15.4708\\
-0.6176	15.457\\
-0.6136	15.4432\\
-0.6097	15.4294\\
-0.6059	15.4156\\
-0.602	15.4018\\
-0.5982	15.388\\
-0.5834	15.3328\\
-0.5726	15.2914\\
-0.5656	15.2638\\
-0.552	15.2086\\
-0.5487	15.1948\\
-0.5455	15.181\\
-0.5422	15.1672\\
-0.5358	15.1396\\
-0.5265	15.0982\\
-0.5175	15.0568\\
-0.5146	15.043\\
-0.5115	15.0285\\
-0.5087	15.0147\\
-0.5058	15.0009\\
-0.4023	14.4954\\
-0.3995	14.4816\\
-0.3887	14.4264\\
-0.3809	14.385\\
-0.3759	14.3574\\
-0.3663	14.3022\\
-0.364	14.2884\\
-0.3618	14.2746\\
-0.3595	14.2608\\
-0.3573	14.247\\
1.2253	4.2332\\
1.2276	4.2186\\
1.2298	4.2045\\
1.2319	4.1907\\
1.2339	4.1769\\
1.236	4.1631\\
1.238	4.1493\\
1.2399	4.1355\\
1.2419	4.1217\\
1.2438	4.1079\\
1.2456	4.0941\\
1.2475	4.0803\\
1.2493	4.0665\\
1.2561	4.0113\\
1.2593	3.9837\\
1.2608	3.9699\\
1.2624	3.9561\\
1.2638	3.9423\\
1.2653	3.9285\\
1.2681	3.9009\\
1.2733	3.8457\\
1.2745	3.8319\\
1.2756	3.8181\\
2.6252	-12.506\\
2.6252	-17.039\\
};

\addplot [plotstyle2]
  table[row sep=crcr]{%
-2.3147	15.797\\
-0.9711	15.797\\
-0.7672	15.388\\
-0.7665	15.3866\\
-0.7658	15.3853\\
-0.7644	15.3825\\
-0.7638	15.3811\\
-0.7631	15.3797\\
-0.7624	15.3784\\
-0.7618	15.377\\
-0.7604	15.3742\\
-0.7598	15.3728\\
-0.7591	15.3715\\
-0.7579	15.3687\\
-0.7572	15.3673\\
-0.7566	15.3659\\
-0.756	15.3646\\
-0.7553	15.3632\\
-0.7535	15.359\\
-0.7528	15.3577\\
-0.7504	15.3521\\
-0.7498	15.3508\\
-0.7486	15.348\\
-0.7481	15.3466\\
-0.7475	15.3452\\
-0.7469	15.3439\\
-0.7457	15.3411\\
-0.7452	15.3397\\
-0.7446	15.3383\\
-0.7441	15.337\\
-0.7429	15.3342\\
-0.7424	15.3328\\
-0.7418	15.3314\\
-0.7413	15.3301\\
-0.7407	15.3287\\
-0.7397	15.3259\\
-0.7391	15.3245\\
-0.7386	15.3232\\
-0.7371	15.319\\
-0.7365	15.3176\\
-0.736	15.3163\\
-0.734	15.3107\\
-0.7335	15.3094\\
-0.733	15.308\\
-0.7326	15.3066\\
-0.7316	15.3038\\
-0.7311	15.3025\\
-0.7306	15.3011\\
-0.7302	15.2997\\
-0.7292	15.2969\\
-0.7288	15.2956\\
-0.7283	15.2942\\
-0.7279	15.2928\\
-0.7274	15.2914\\
-0.727	15.29\\
-0.7265	15.2887\\
-0.7257	15.2859\\
-0.7252	15.2845\\
-0.7248	15.2831\\
-0.7244	15.2818\\
-0.724	15.2804\\
-0.7235	15.279\\
-0.7227	15.2762\\
-0.7223	15.2749\\
-0.7207	15.2693\\
-0.7203	15.268\\
-0.7199	15.2666\\
-0.7196	15.2652\\
-0.7188	15.2624\\
-0.7184	15.2611\\
-0.7181	15.2597\\
-0.7173	15.2569\\
-0.717	15.2555\\
-0.7166	15.2542\\
-0.7163	15.2528\\
-0.7159	15.2514\\
-0.7156	15.25\\
-0.7152	15.2486\\
-0.7149	15.2473\\
-0.7146	15.2459\\
-0.7142	15.2445\\
-0.7136	15.2417\\
-0.7133	15.2404\\
-0.7129	15.239\\
-0.712	15.2348\\
-0.7117	15.2335\\
-0.7108	15.2293\\
-0.7104	15.2272\\
-0.7101	15.2258\\
-0.6063	14.719\\
-0.6057	14.7162\\
-0.6055	14.7149\\
-0.6049	14.7121\\
-0.6047	14.7107\\
-0.6044	14.7093\\
-0.6042	14.708\\
-0.6039	14.7066\\
-0.6037	14.7052\\
-0.6034	14.7038\\
-0.6032	14.7024\\
-0.6029	14.7011\\
-0.6025	14.6983\\
-0.6022	14.6969\\
-0.6018	14.6941\\
0.9808	4.6804\\
0.9811	4.6781\\
0.9813	4.6767\\
0.9816	4.675\\
0.9818	4.6737\\
2.3147	-11.4489\\
2.3147	-15.797\\
0.9711	-15.797\\
0.7672	-15.388\\
0.7665	-15.3866\\
0.7658	-15.3853\\
0.7644	-15.3825\\
0.7638	-15.3811\\
0.7631	-15.3797\\
0.7624	-15.3784\\
0.7618	-15.377\\
0.7604	-15.3742\\
0.7598	-15.3728\\
0.7591	-15.3715\\
0.7579	-15.3687\\
0.7572	-15.3673\\
0.7566	-15.3659\\
0.756	-15.3646\\
0.7553	-15.3632\\
0.7535	-15.359\\
0.7528	-15.3577\\
0.7504	-15.3521\\
0.7498	-15.3508\\
0.7486	-15.348\\
0.7481	-15.3466\\
0.7475	-15.3452\\
0.7469	-15.3439\\
0.7457	-15.3411\\
0.7452	-15.3397\\
0.7446	-15.3383\\
0.7441	-15.337\\
0.7429	-15.3342\\
0.7424	-15.3328\\
0.7418	-15.3314\\
0.7413	-15.3301\\
0.7407	-15.3287\\
0.7397	-15.3259\\
0.7391	-15.3245\\
0.7386	-15.3232\\
0.7371	-15.319\\
0.7365	-15.3176\\
0.736	-15.3163\\
0.734	-15.3107\\
0.7335	-15.3094\\
0.733	-15.308\\
0.7326	-15.3066\\
0.7316	-15.3038\\
0.7311	-15.3025\\
0.7306	-15.3011\\
0.7302	-15.2997\\
0.7292	-15.2969\\
0.7288	-15.2956\\
0.7283	-15.2942\\
0.7279	-15.2928\\
0.7274	-15.2914\\
0.727	-15.29\\
0.7265	-15.2887\\
0.7257	-15.2859\\
0.7252	-15.2845\\
0.7248	-15.2831\\
0.7244	-15.2818\\
0.724	-15.2804\\
0.7235	-15.279\\
0.7227	-15.2762\\
0.7223	-15.2749\\
0.7207	-15.2693\\
0.7203	-15.268\\
0.7199	-15.2666\\
0.7196	-15.2652\\
0.7188	-15.2624\\
0.7184	-15.2611\\
0.7181	-15.2597\\
0.7173	-15.2569\\
0.717	-15.2555\\
0.7166	-15.2542\\
0.7163	-15.2528\\
0.7159	-15.2514\\
0.7156	-15.25\\
0.7152	-15.2486\\
0.7149	-15.2473\\
0.7146	-15.2459\\
0.7142	-15.2445\\
0.7136	-15.2417\\
0.7133	-15.2404\\
0.7129	-15.239\\
0.712	-15.2348\\
0.7117	-15.2335\\
0.7108	-15.2293\\
0.7104	-15.2272\\
0.7101	-15.2258\\
0.6063	-14.719\\
0.6057	-14.7162\\
0.6055	-14.7149\\
0.6049	-14.7121\\
0.6047	-14.7107\\
0.6044	-14.7093\\
0.6042	-14.708\\
0.6039	-14.7066\\
0.6037	-14.7052\\
0.6034	-14.7038\\
0.6032	-14.7024\\
0.6029	-14.7011\\
0.6027	-14.6997\\
0.6025	-14.6984\\
0.6022	-14.6969\\
0.602	-14.6955\\
0.6018	-14.6942\\
-0.9808	-4.6804\\
-0.9811	-4.6781\\
-0.9813	-4.6767\\
-0.9816	-4.675\\
-0.9818	-4.6737\\
-2.3147	11.4489\\
-2.3147	15.797\\
};

\addplot [plotstyle3]
  table[row sep=crcr]{%
-2.3147	15.797\\
-0.9711	15.797\\
-0.7672	15.388\\
-0.7665	15.3866\\
-0.7658	15.3853\\
-0.7644	15.3825\\
-0.7638	15.3811\\
-0.7631	15.3797\\
-0.7624	15.3784\\
-0.7618	15.377\\
-0.7604	15.3742\\
-0.7598	15.3728\\
-0.7591	15.3715\\
-0.7579	15.3687\\
-0.7572	15.3673\\
-0.7566	15.3659\\
-0.756	15.3646\\
-0.7553	15.3632\\
-0.7535	15.359\\
-0.7528	15.3577\\
-0.7504	15.3521\\
-0.7498	15.3508\\
-0.7486	15.348\\
-0.7481	15.3466\\
-0.7475	15.3452\\
-0.7469	15.3439\\
-0.7457	15.3411\\
-0.7452	15.3397\\
-0.7446	15.3383\\
-0.7441	15.337\\
-0.7429	15.3342\\
-0.7424	15.3328\\
-0.7418	15.3314\\
-0.7413	15.3301\\
-0.7407	15.3287\\
-0.7397	15.3259\\
-0.7391	15.3245\\
-0.7386	15.3232\\
-0.7371	15.319\\
-0.7365	15.3176\\
-0.736	15.3163\\
-0.734	15.3107\\
-0.7335	15.3094\\
-0.733	15.308\\
-0.7326	15.3066\\
-0.7316	15.3038\\
-0.7311	15.3025\\
-0.7306	15.3011\\
-0.7302	15.2997\\
-0.7292	15.2969\\
-0.7288	15.2956\\
-0.7283	15.2942\\
-0.7279	15.2928\\
-0.7274	15.2914\\
-0.727	15.29\\
-0.7265	15.2887\\
-0.7257	15.2859\\
-0.7252	15.2845\\
-0.7248	15.2831\\
-0.7244	15.2818\\
-0.724	15.2804\\
-0.7235	15.279\\
-0.7227	15.2762\\
-0.7223	15.2749\\
-0.7207	15.2693\\
-0.7203	15.268\\
-0.7199	15.2666\\
-0.7196	15.2652\\
-0.7188	15.2624\\
-0.7184	15.2611\\
-0.7181	15.2597\\
-0.7173	15.2569\\
-0.717	15.2555\\
-0.7166	15.2542\\
-0.7163	15.2528\\
-0.7159	15.2514\\
-0.7156	15.25\\
-0.7152	15.2486\\
-0.7149	15.2473\\
-0.7146	15.2459\\
-0.7142	15.2445\\
-0.7136	15.2417\\
-0.7133	15.2404\\
-0.7129	15.239\\
-0.712	15.2348\\
-0.7117	15.2335\\
-0.7108	15.2293\\
-0.7104	15.2272\\
-0.7101	15.2258\\
-0.6063	14.719\\
-0.6057	14.7162\\
-0.6055	14.7149\\
-0.6049	14.7121\\
-0.6047	14.7107\\
-0.6044	14.7093\\
-0.6042	14.708\\
-0.6039	14.7066\\
-0.6037	14.7052\\
-0.6034	14.7038\\
-0.6032	14.7024\\
-0.6029	14.7011\\
-0.6025	14.6983\\
-0.6022	14.6969\\
-0.6018	14.6941\\
0.9808	4.6804\\
0.9811	4.6781\\
0.9813	4.6767\\
0.9816	4.675\\
0.9818	4.6737\\
2.3147	-11.4489\\
2.3147	-15.797\\
0.9711	-15.797\\
0.7672	-15.388\\
0.7665	-15.3866\\
0.7658	-15.3853\\
0.7644	-15.3825\\
0.7638	-15.3811\\
0.7631	-15.3797\\
0.7624	-15.3784\\
0.7618	-15.377\\
0.7604	-15.3742\\
0.7598	-15.3728\\
0.7591	-15.3715\\
0.7579	-15.3687\\
0.7572	-15.3673\\
0.7566	-15.3659\\
0.756	-15.3646\\
0.7553	-15.3632\\
0.7535	-15.359\\
0.7528	-15.3577\\
0.7504	-15.3521\\
0.7498	-15.3508\\
0.7486	-15.348\\
0.7481	-15.3466\\
0.7475	-15.3452\\
0.7469	-15.3439\\
0.7457	-15.3411\\
0.7452	-15.3397\\
0.7446	-15.3383\\
0.7441	-15.337\\
0.7429	-15.3342\\
0.7424	-15.3328\\
0.7418	-15.3314\\
0.7413	-15.3301\\
0.7407	-15.3287\\
0.7397	-15.3259\\
0.7391	-15.3245\\
0.7386	-15.3232\\
0.7371	-15.319\\
0.7365	-15.3176\\
0.736	-15.3163\\
0.734	-15.3107\\
0.7335	-15.3094\\
0.733	-15.308\\
0.7326	-15.3066\\
0.7316	-15.3038\\
0.7311	-15.3025\\
0.7306	-15.3011\\
0.7302	-15.2997\\
0.7292	-15.2969\\
0.7288	-15.2956\\
0.7283	-15.2942\\
0.7279	-15.2928\\
0.7274	-15.2914\\
0.727	-15.29\\
0.7265	-15.2887\\
0.7257	-15.2859\\
0.7252	-15.2845\\
0.7248	-15.2831\\
0.7244	-15.2818\\
0.724	-15.2804\\
0.7235	-15.279\\
0.7227	-15.2762\\
0.7223	-15.2749\\
0.7207	-15.2693\\
0.7203	-15.268\\
0.7199	-15.2666\\
0.7196	-15.2652\\
0.7188	-15.2624\\
0.7184	-15.2611\\
0.7181	-15.2597\\
0.7173	-15.2569\\
0.717	-15.2555\\
0.7166	-15.2542\\
0.7163	-15.2528\\
0.7159	-15.2514\\
0.7156	-15.25\\
0.7152	-15.2486\\
0.7149	-15.2473\\
0.7146	-15.2459\\
0.7142	-15.2445\\
0.7136	-15.2417\\
0.7133	-15.2404\\
0.7129	-15.239\\
0.712	-15.2348\\
0.7117	-15.2335\\
0.7108	-15.2293\\
0.7104	-15.2272\\
0.7101	-15.2258\\
0.6063	-14.719\\
0.6057	-14.7162\\
0.6055	-14.7149\\
0.6049	-14.7121\\
0.6047	-14.7107\\
0.6044	-14.7093\\
0.6042	-14.708\\
0.6039	-14.7066\\
0.6037	-14.7052\\
0.6034	-14.7038\\
0.6032	-14.7024\\
0.6029	-14.7011\\
0.6027	-14.6997\\
0.6025	-14.6984\\
0.6022	-14.6969\\
0.602	-14.6955\\
0.6018	-14.6942\\
-0.9808	-4.6804\\
-0.9811	-4.6781\\
-0.9813	-4.6767\\
-0.9816	-4.675\\
-0.9818	-4.6737\\
-2.3147	11.4489\\
-2.3147	15.797\\
};

\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
-0.5	-0.1\\
0.5	-0.1\\
0.5	0.1\\
-0.5	0.1\\
-0.5	-0.1\\
}--cycle;




==> figures/groundcollision_new_13.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.3025	-0.0013\\
-0.3025	-0.0013\\
-0.3026	-0.0012\\
-0.3051	-0.0012\\
-0.3052	-0.0011\\
-0.3076	-0.0011\\
-0.3079	-0.001\\
-0.3102	-0.001\\
-0.3107	-0.0008\\
-0.3129	-0.0008\\
-0.3134	-0.0005\\
-0.3156	-0.0005\\
-0.3162	-0.0002\\
-0.3183	-0.0002\\
-0.319	0.0002\\
-0.321	0.0002\\
-0.3219	0.0006\\
-0.3238	0.0006\\
-0.3247	0.0011\\
-0.3265	0.0011\\
-0.3277	0.0017\\
-0.3294	0.0017\\
-0.3306	0.0023\\
-0.3322	0.0023\\
-0.3336	0.003\\
-0.3351	0.003\\
-0.3366	0.0037\\
-0.3381	0.0037\\
-0.3397	0.0045\\
-0.341	0.0045\\
-0.3427	0.0053\\
-0.344	0.0053\\
-0.3459	0.0063\\
-0.3471	0.0063\\
-0.349	0.0072\\
-0.3501	0.0072\\
-0.3522	0.0083\\
-0.3532	0.0083\\
-0.3554	0.0094\\
-0.3564	0.0094\\
-0.3587	0.0105\\
-0.3595	0.0105\\
-0.362	0.0117\\
-0.3628	0.0117\\
-0.3653	0.013\\
-0.366	0.013\\
-0.3687	0.0143\\
-0.3693	0.0143\\
-0.3721	0.0157\\
-0.3726	0.0157\\
-0.3755	0.0171\\
-0.376	0.0171\\
-0.379	0.0186\\
-0.3794	0.0186\\
-0.3825	0.0202\\
-0.3828	0.0202\\
-0.3861	0.0218\\
-0.3863	0.0218\\
-0.3896	0.0235\\
-0.3898	0.0235\\
-0.3933	0.0252\\
-0.3934	0.0252\\
-0.597	0.127\\
-0.597	0.1271\\
-0.6006	0.1289\\
-0.6006	0.129\\
-0.6043	0.1308\\
-0.6043	0.1309\\
-0.608	0.1328\\
-0.608	0.1329\\
-0.6118	0.1348\\
-0.6118	0.135\\
-0.6156	0.1369\\
-0.6156	0.1371\\
-0.6194	0.1391\\
-0.6194	0.1393\\
-0.6233	0.1413\\
-0.6233	0.1416\\
-0.6272	0.1435\\
-0.6272	0.1439\\
-0.6312	0.1459\\
-0.6312	0.1462\\
-0.6352	0.1483\\
-0.6352	0.1487\\
-0.6393	0.1507\\
-0.6393	0.1511\\
-0.6434	0.1532\\
-0.6434	0.1537\\
-0.6476	0.1558\\
-0.6476	0.1563\\
-0.6518	0.1584\\
-0.6518	0.1589\\
-0.6561	0.1611\\
-0.6561	0.1617\\
-0.6604	0.1638\\
-0.6604	0.1644\\
-0.6647	0.1666\\
-0.6647	0.1673\\
-0.6691	0.1695\\
-0.6691	0.1702\\
-0.6736	0.1724\\
-0.6736	0.1731\\
-0.6781	0.1754\\
-0.6781	0.1761\\
-0.6826	0.1784\\
-0.6826	0.1792\\
-0.6873	0.1815\\
-0.6873	0.1823\\
-0.6919	0.1847\\
-0.6919	0.1855\\
-0.6966	0.1879\\
-0.6966	0.1888\\
-0.7014	0.1912\\
-0.7014	0.1921\\
-0.7062	0.1945\\
-0.7062	0.1954\\
-0.7111	0.1979\\
-0.7111	0.1989\\
-0.7161	0.2013\\
-0.7161	0.2023\\
-0.7211	0.2048\\
-0.7211	0.2059\\
-0.7261	0.2084\\
-0.7261	0.2095\\
-0.7312	0.212\\
-0.7312	0.2131\\
-0.7364	0.2157\\
-0.7364	0.2168\\
-0.7416	0.2195\\
-0.7416	0.2206\\
-0.7469	0.2233\\
-0.7469	0.2245\\
-0.7523	0.2271\\
-0.7523	0.2283\\
-0.7577	0.2311\\
-0.7577	0.2323\\
-0.7632	0.235\\
-0.7632	0.2363\\
-0.7688	0.2391\\
-0.7688	0.2404\\
-0.7744	0.2432\\
-0.7744	0.2445\\
-0.7801	0.2473\\
-0.7801	0.2487\\
-0.7858	0.2516\\
-0.7858	0.2529\\
-0.7916	0.2558\\
-0.7916	0.2572\\
-0.7975	0.2602\\
-0.7975	0.2616\\
-0.8035	0.2646\\
-0.8035	0.266\\
-0.8096	0.269\\
-0.8096	0.2705\\
-0.8157	0.2735\\
-0.8157	0.275\\
-0.8219	0.2781\\
-0.8219	0.2796\\
-0.8282	0.2827\\
-0.8282	0.2842\\
-0.8346	0.2874\\
-0.8346	0.2889\\
-0.8411	0.2922\\
-0.8411	0.2937\\
-0.8476	0.297\\
-0.8476	0.2985\\
-0.8543	0.3018\\
-0.8543	0.3034\\
-0.861	0.3068\\
-0.861	0.3084\\
-0.8678	0.3118\\
-0.8678	0.3134\\
-0.8747	0.3168\\
-0.8747	0.3184\\
-0.8816	0.3219\\
-0.8816	0.3235\\
-0.8887	0.3271\\
-0.8887	0.3287\\
-0.8958	0.3323\\
-0.8958	0.3339\\
-0.9031	0.3376\\
-0.9031	0.3392\\
-0.9104	0.3429\\
-0.9104	0.3446\\
-0.9179	0.3483\\
-0.9179	0.35\\
-0.9254	0.3538\\
-0.9254	0.3555\\
-0.933	0.3593\\
-0.933	0.361\\
-0.9408	0.3649\\
-0.9408	0.3666\\
-0.9449	0.3687\\
-0.9484	0.3687\\
-0.9617	0.3753\\
-0.9659	0.3753\\
-0.9793	0.382\\
-0.9838	0.382\\
-0.9974	0.3887\\
-1.0024	0.3887\\
-1.016	0.3956\\
-1.0215	0.3956\\
-1.0353	0.4024\\
-1.0412	0.4024\\
-1.0551	0.4094\\
-1.0616	0.4094\\
-1.0755	0.4164\\
-1.0825	0.4164\\
-1.0966	0.4234\\
-1.1041	0.4234\\
-1.1183	0.4305\\
-1.1264	0.4305\\
-1.1407	0.4377\\
-1.1453	0.4377\\
-1.1597	0.4449\\
-1.1633	0.4449\\
-1.1779	0.4522\\
-1.1814	0.4522\\
-1.1961	0.4595\\
-1.1996	0.4595\\
-1.2144	0.467\\
-1.2179	0.467\\
-1.2328	0.4744\\
-1.2362	0.4744\\
-1.2513	0.4819\\
-1.2547	0.4819\\
-1.2698	0.4895\\
-1.2732	0.4895\\
-1.2885	0.4972\\
-1.2918	0.4972\\
-1.3072	0.5049\\
-1.3106	0.5049\\
-1.3261	0.5126\\
-1.3294	0.5126\\
-1.345	0.5204\\
-1.3483	0.5204\\
-1.364	0.5283\\
-1.3672	0.5283\\
-1.3831	0.5363\\
-1.3863	0.5363\\
-1.4023	0.5442\\
-1.4055	0.5442\\
-1.4216	0.5523\\
-1.4248	0.5523\\
-1.441	0.5604\\
-1.4442	0.5604\\
-1.4605	0.5686\\
-1.4636	0.5686\\
-1.4801	0.5768\\
-1.4832	0.5768\\
-1.4998	0.5851\\
-1.5029	0.5851\\
-1.5196	0.5935\\
-1.5227	0.5935\\
-1.5395	0.6019\\
-1.5426	0.6019\\
-1.5595	0.6103\\
-1.5626	0.6103\\
-1.5796	0.6189\\
-1.5827	0.6189\\
-1.5998	0.6274\\
-1.6029	0.6274\\
-1.6202	0.6361\\
-1.6232	0.6361\\
-1.6406	0.6448\\
-1.6436	0.6448\\
-1.6612	0.6536\\
-1.6642	0.6536\\
-1.6818	0.6624\\
-1.6849	0.6624\\
-1.7026	0.6713\\
-1.7057	0.6713\\
-1.7236	0.6802\\
-1.7266	0.6802\\
-1.7446	0.6892\\
-1.7477	0.6892\\
-1.7658	0.6982\\
-1.7688	0.6982\\
-1.7871	0.7074\\
-1.7901	0.7074\\
-1.8085	0.7165\\
-1.8116	0.7165\\
-1.8301	0.7258\\
-1.8332	0.7258\\
-1.8518	0.7351\\
-1.8549	0.7351\\
-1.8736	0.7444\\
-1.8767	0.7444\\
-1.8956	0.7538\\
-1.8987	0.7538\\
-1.9177	0.7633\\
-1.9209	0.7633\\
-1.9399	0.7728\\
-1.9432	0.7728\\
-1.9623	0.7824\\
-1.9656	0.7824\\
-1.9849	0.7921\\
-1.9882	0.7921\\
-2.0076	0.8018\\
-2.011	0.8018\\
-2.0305	0.8115\\
-2.0339	0.8115\\
-2.0535	0.8214\\
-2.057	0.8214\\
-2.0767	0.8312\\
-2.0802	0.8312\\
-2.1001	0.8412\\
-2.1036	0.8412\\
-2.1236	0.8512\\
-2.1272	0.8512\\
-2.1473	0.8613\\
-2.151	0.8613\\
-2.1712	0.8714\\
-2.1749	0.8714\\
-2.1953	0.8815\\
-2.199	0.8815\\
-2.2195	0.8918\\
-2.2233	0.8918\\
-2.2439	0.9021\\
-2.2478	0.9021\\
-2.2686	0.9124\\
-2.2725	0.9124\\
-2.2934	0.9229\\
-2.2974	0.9229\\
-2.3184	0.9333\\
-2.3225	0.9333\\
-2.3436	0.9439\\
-2.3478	0.9439\\
-2.369	0.9545\\
-2.3734	0.9545\\
-2.3947	0.9651\\
-2.3991	0.9651\\
-2.4205	0.9758\\
-2.425	0.9758\\
-2.4466	0.9866\\
-2.4512	0.9866\\
-2.4729	0.9974\\
-2.4776	0.9974\\
-2.4994	1.0083\\
-2.5042	1.0083\\
-2.5261	1.0192\\
-2.5311	1.0192\\
-2.5531	1.0302\\
-2.5582	1.0302\\
-2.5803	1.0413\\
-2.5807	1.0413\\
-2.6252	1.0635\\
-2.6252	1.6541\\
2.6252	1.6541\\
2.6252	1.0635\\
2.5807	1.0413\\
2.5803	1.0413\\
2.5582	1.0302\\
2.5531	1.0302\\
2.5311	1.0192\\
2.5261	1.0192\\
2.5042	1.0083\\
2.4994	1.0083\\
2.4776	0.9974\\
2.4729	0.9974\\
2.4512	0.9866\\
2.4466	0.9866\\
2.425	0.9758\\
2.4205	0.9758\\
2.3991	0.9651\\
2.3947	0.9651\\
2.3734	0.9545\\
2.369	0.9545\\
2.3478	0.9439\\
2.3436	0.9439\\
2.3225	0.9333\\
2.3184	0.9333\\
2.2974	0.9229\\
2.2934	0.9229\\
2.2725	0.9124\\
2.2686	0.9124\\
2.2478	0.9021\\
2.2439	0.9021\\
2.2233	0.8918\\
2.2195	0.8918\\
2.199	0.8815\\
2.1953	0.8815\\
2.1749	0.8714\\
2.1712	0.8714\\
2.151	0.8613\\
2.1473	0.8613\\
2.1272	0.8512\\
2.1236	0.8512\\
2.1036	0.8412\\
2.1001	0.8412\\
2.0802	0.8312\\
2.0767	0.8312\\
2.057	0.8214\\
2.0535	0.8214\\
2.0339	0.8115\\
2.0305	0.8115\\
2.011	0.8018\\
2.0076	0.8018\\
1.9882	0.7921\\
1.9849	0.7921\\
1.9656	0.7824\\
1.9623	0.7824\\
1.9432	0.7728\\
1.9399	0.7728\\
1.9209	0.7633\\
1.9177	0.7633\\
1.8987	0.7538\\
1.8956	0.7538\\
1.8767	0.7444\\
1.8736	0.7444\\
1.8549	0.7351\\
1.8518	0.7351\\
1.8332	0.7258\\
1.8301	0.7258\\
1.8116	0.7165\\
1.8085	0.7165\\
1.7901	0.7074\\
1.7871	0.7074\\
1.7688	0.6982\\
1.7658	0.6982\\
1.7477	0.6892\\
1.7446	0.6892\\
1.7266	0.6802\\
1.7236	0.6802\\
1.7057	0.6713\\
1.7026	0.6713\\
1.6849	0.6624\\
1.6818	0.6624\\
1.6642	0.6536\\
1.6612	0.6536\\
1.6436	0.6448\\
1.6406	0.6448\\
1.6232	0.6361\\
1.6202	0.6361\\
1.6029	0.6274\\
1.5998	0.6274\\
1.5827	0.6189\\
1.5796	0.6189\\
1.5626	0.6103\\
1.5595	0.6103\\
1.5426	0.6019\\
1.5395	0.6019\\
1.5227	0.5935\\
1.5196	0.5935\\
1.5029	0.5851\\
1.4998	0.5851\\
1.4832	0.5768\\
1.4801	0.5768\\
1.4636	0.5686\\
1.4605	0.5686\\
1.4442	0.5604\\
1.441	0.5604\\
1.4248	0.5523\\
1.4216	0.5523\\
1.4055	0.5442\\
1.4023	0.5442\\
1.3863	0.5363\\
1.3831	0.5363\\
1.3672	0.5283\\
1.364	0.5283\\
1.3483	0.5204\\
1.345	0.5204\\
1.3294	0.5126\\
1.3261	0.5126\\
1.3106	0.5049\\
1.3072	0.5049\\
1.2918	0.4972\\
1.2885	0.4972\\
1.2732	0.4895\\
1.2698	0.4895\\
1.2547	0.4819\\
1.2513	0.4819\\
1.2362	0.4744\\
1.2328	0.4744\\
1.2179	0.467\\
1.2144	0.467\\
1.1996	0.4595\\
1.1961	0.4595\\
1.1814	0.4522\\
1.1779	0.4522\\
1.1633	0.4449\\
1.1597	0.4449\\
1.1453	0.4377\\
1.1407	0.4377\\
1.1264	0.4305\\
1.1183	0.4305\\
1.1041	0.4234\\
1.0966	0.4234\\
1.0825	0.4164\\
1.0755	0.4164\\
1.0616	0.4094\\
1.0551	0.4094\\
1.0412	0.4024\\
1.0353	0.4024\\
1.0215	0.3956\\
1.016	0.3956\\
1.0024	0.3887\\
0.9974	0.3887\\
0.9838	0.382\\
0.9792	0.382\\
0.9659	0.3753\\
0.9617	0.3753\\
0.9484	0.3687\\
0.9449	0.3687\\
0.9408	0.3666\\
0.9408	0.3649\\
0.933	0.361\\
0.933	0.3593\\
0.9254	0.3555\\
0.9254	0.3538\\
0.9179	0.35\\
0.9179	0.3483\\
0.9104	0.3446\\
0.9104	0.3429\\
0.9031	0.3392\\
0.9031	0.3376\\
0.8958	0.3339\\
0.8958	0.3323\\
0.8887	0.3287\\
0.8887	0.3271\\
0.8816	0.3235\\
0.8816	0.3219\\
0.8747	0.3184\\
0.8747	0.3168\\
0.8678	0.3134\\
0.8678	0.3118\\
0.861	0.3084\\
0.861	0.3068\\
0.8543	0.3034\\
0.8543	0.3018\\
0.8476	0.2985\\
0.8476	0.297\\
0.8411	0.2937\\
0.8411	0.2922\\
0.8346	0.2889\\
0.8346	0.2874\\
0.8282	0.2842\\
0.8282	0.2827\\
0.8219	0.2796\\
0.8219	0.2781\\
0.8157	0.275\\
0.8157	0.2735\\
0.8096	0.2705\\
0.8096	0.269\\
0.8035	0.266\\
0.8035	0.2646\\
0.7975	0.2616\\
0.7975	0.2602\\
0.7916	0.2572\\
0.7916	0.2558\\
0.7858	0.2529\\
0.7858	0.2516\\
0.7801	0.2487\\
0.7801	0.2473\\
0.7744	0.2445\\
0.7744	0.2432\\
0.7688	0.2404\\
0.7688	0.2391\\
0.7632	0.2363\\
0.7632	0.235\\
0.7577	0.2323\\
0.7577	0.2311\\
0.7523	0.2283\\
0.7523	0.2271\\
0.7469	0.2245\\
0.7469	0.2233\\
0.7416	0.2206\\
0.7416	0.2195\\
0.7364	0.2168\\
0.7364	0.2157\\
0.7312	0.2131\\
0.7312	0.212\\
0.7261	0.2095\\
0.7261	0.2084\\
0.7211	0.2059\\
0.7211	0.2048\\
0.7161	0.2023\\
0.7161	0.2013\\
0.7111	0.1989\\
0.7111	0.1979\\
0.7062	0.1954\\
0.7062	0.1945\\
0.7014	0.1921\\
0.7014	0.1912\\
0.6966	0.1888\\
0.6966	0.1879\\
0.6919	0.1855\\
0.6919	0.1847\\
0.6873	0.1823\\
0.6873	0.1815\\
0.6826	0.1792\\
0.6826	0.1784\\
0.6781	0.1761\\
0.6781	0.1754\\
0.6736	0.1731\\
0.6736	0.1724\\
0.6691	0.1702\\
0.6691	0.1695\\
0.6647	0.1673\\
0.6647	0.1666\\
0.6604	0.1644\\
0.6604	0.1638\\
0.6561	0.1617\\
0.6561	0.1611\\
0.6518	0.1589\\
0.6518	0.1584\\
0.6476	0.1563\\
0.6476	0.1558\\
0.6434	0.1537\\
0.6434	0.1532\\
0.6393	0.1511\\
0.6393	0.1507\\
0.6352	0.1487\\
0.6352	0.1483\\
0.6312	0.1462\\
0.6312	0.1459\\
0.6272	0.1439\\
0.6272	0.1435\\
0.6233	0.1416\\
0.6233	0.1413\\
0.6194	0.1393\\
0.6194	0.1391\\
0.6156	0.1371\\
0.6156	0.1369\\
0.6118	0.135\\
0.6118	0.1348\\
0.608	0.1329\\
0.608	0.1328\\
0.6043	0.1309\\
0.6043	0.1308\\
0.6006	0.129\\
0.6006	0.1289\\
0.597	0.1271\\
0.597	0.127\\
0.3934	0.0252\\
0.3933	0.0252\\
0.3898	0.0235\\
0.3896	0.0235\\
0.3863	0.0218\\
0.3861	0.0218\\
0.3828	0.0202\\
0.3825	0.0202\\
0.3794	0.0186\\
0.379	0.0186\\
0.376	0.0171\\
0.3755	0.0171\\
0.3726	0.0157\\
0.3721	0.0157\\
0.3693	0.0143\\
0.3687	0.0143\\
0.366	0.013\\
0.3653	0.013\\
0.3628	0.0117\\
0.362	0.0117\\
0.3595	0.0105\\
0.3587	0.0105\\
0.3564	0.0094\\
0.3554	0.0094\\
0.3532	0.0083\\
0.3522	0.0083\\
0.3501	0.0072\\
0.349	0.0072\\
0.3471	0.0063\\
0.3459	0.0063\\
0.344	0.0053\\
0.3427	0.0053\\
0.341	0.0045\\
0.3397	0.0045\\
0.3381	0.0037\\
0.3366	0.0037\\
0.3351	0.003\\
0.3336	0.003\\
0.3322	0.0023\\
0.3306	0.0023\\
0.3294	0.0017\\
0.3277	0.0017\\
0.3265	0.0011\\
0.3247	0.0011\\
0.3238	0.0006\\
0.3219	0.0006\\
0.321	0.0002\\
0.319	0.0002\\
0.3183	-0.0002\\
0.3162	-0.0002\\
0.3156	-0.0005\\
0.3134	-0.0005\\
0.3129	-0.0008\\
0.3107	-0.0008\\
0.3102	-0.001\\
0.3079	-0.001\\
0.3076	-0.0011\\
0.3052	-0.0011\\
0.3051	-0.0012\\
0.3026	-0.0012\\
0.3025	-0.0013\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.3025	-0.0013\\
-0.3025	-0.0013\\
-0.3026	-0.0012\\
-0.305	-0.0012\\
-0.3052	-0.0011\\
-0.3076	-0.0011\\
-0.3079	-0.001\\
-0.3101	-0.001\\
-0.3105	-0.0008\\
-0.3127	-0.0008\\
-0.3132	-0.0005\\
-0.3153	-0.0005\\
-0.3159	-0.0002\\
-0.3179	-0.0002\\
-0.3186	0.0002\\
-0.3205	0.0002\\
-0.3214	0.0006\\
-0.3231	0.0006\\
-0.3241	0.0011\\
-0.3258	0.0011\\
-0.3269	0.0017\\
-0.3284	0.0017\\
-0.3297	0.0023\\
-0.3311	0.0023\\
-0.3325	0.003\\
-0.3338	0.003\\
-0.3353	0.0037\\
-0.3365	0.0037\\
-0.3381	0.0045\\
-0.3393	0.0045\\
-0.341	0.0053\\
-0.342	0.0053\\
-0.3439	0.0063\\
-0.3448	0.0063\\
-0.3468	0.0072\\
-0.3476	0.0072\\
-0.3497	0.0083\\
-0.3504	0.0083\\
-0.3526	0.0094\\
-0.3533	0.0094\\
-0.3556	0.0105\\
-0.3561	0.0105\\
-0.3585	0.0117\\
-0.359	0.0117\\
-0.3615	0.013\\
-0.3619	0.013\\
-0.3646	0.0143\\
-0.3648	0.0143\\
-0.3676	0.0157\\
-0.3678	0.0157\\
-0.3707	0.0171\\
-0.5737	0.1186\\
-0.5737	0.1187\\
-0.5767	0.1202\\
-0.5767	0.1203\\
-0.5798	0.1218\\
-0.5798	0.122\\
-0.5828	0.1235\\
-0.5828	0.1237\\
-0.5859	0.1252\\
-0.5859	0.1255\\
-0.589	0.127\\
-0.589	0.1273\\
-0.5921	0.1289\\
-0.5921	0.1292\\
-0.5953	0.1308\\
-0.5953	0.1312\\
-0.5985	0.1328\\
-0.5985	0.1332\\
-0.6017	0.1348\\
-0.6017	0.1353\\
-0.6049	0.1369\\
-0.6049	0.1374\\
-0.6082	0.1391\\
-0.6082	0.1396\\
-0.6115	0.1413\\
-0.6115	0.1419\\
-0.6148	0.1435\\
-0.6148	0.1442\\
-0.6182	0.1459\\
-0.6182	0.1466\\
-0.6215	0.1483\\
-0.6215	0.149\\
-0.6249	0.1507\\
-0.6249	0.1515\\
-0.6284	0.1532\\
-0.6284	0.154\\
-0.6319	0.1558\\
-0.6319	0.1566\\
-0.6354	0.1584\\
-0.6354	0.1593\\
-0.6389	0.1611\\
-0.6389	0.162\\
-0.6425	0.1638\\
-0.6425	0.1648\\
-0.6461	0.1666\\
-0.6461	0.1677\\
-0.6497	0.1695\\
-0.6497	0.1706\\
-0.6534	0.1724\\
-0.6534	0.1735\\
-0.6571	0.1754\\
-0.6571	0.1765\\
-0.6608	0.1784\\
-0.6608	0.1796\\
-0.6646	0.1815\\
-0.6646	0.1828\\
-0.6684	0.1847\\
-0.6684	0.186\\
-0.6723	0.1879\\
-0.6723	0.1892\\
-0.6762	0.1912\\
-0.6762	0.1925\\
-0.6801	0.1945\\
-0.6801	0.1959\\
-0.6841	0.1979\\
-0.6841	0.1993\\
-0.6881	0.2013\\
-0.6881	0.2028\\
-0.6922	0.2048\\
-0.6922	0.2064\\
-0.6963	0.2084\\
-0.6963	0.21\\
-0.7004	0.212\\
-0.7004	0.2136\\
-0.7046	0.2157\\
-0.7046	0.2174\\
-0.7089	0.2195\\
-0.7089	0.2211\\
-0.7131	0.2233\\
-0.7131	0.225\\
-0.7175	0.2271\\
-0.7175	0.2289\\
-0.7218	0.2311\\
-0.7218	0.2328\\
-0.7263	0.235\\
-0.7263	0.2368\\
-0.7307	0.2391\\
-0.7307	0.2409\\
-0.7353	0.2432\\
-0.7353	0.2451\\
-0.7398	0.2473\\
-0.7398	0.2492\\
-0.7445	0.2516\\
-0.7445	0.2535\\
-0.7491	0.2558\\
-0.7491	0.2578\\
-0.7539	0.2602\\
-0.7539	0.2622\\
-0.7587	0.2646\\
-0.7587	0.2666\\
-0.7635	0.269\\
-0.7635	0.2711\\
-0.7685	0.2735\\
-0.7685	0.2756\\
-0.7735	0.2781\\
-0.7735	0.2802\\
-0.7786	0.2827\\
-0.7786	0.2849\\
-0.7837	0.2874\\
-0.7837	0.2896\\
-0.7889	0.2922\\
-0.7889	0.2943\\
-0.7942	0.297\\
-0.7942	0.2992\\
-0.7995	0.3018\\
-0.7995	0.3041\\
-0.8049	0.3068\\
-0.8049	0.309\\
-0.8104	0.3118\\
-0.8104	0.314\\
-0.8159	0.3168\\
-0.8159	0.3191\\
-0.8215	0.3219\\
-0.8215	0.3242\\
-0.8272	0.3271\\
-0.8272	0.3294\\
-0.833	0.3323\\
-0.833	0.3346\\
-0.8388	0.3376\\
-0.8388	0.3399\\
-0.8447	0.3429\\
-0.8447	0.3453\\
-0.8507	0.3483\\
-0.8507	0.3507\\
-0.8568	0.3538\\
-0.8568	0.3562\\
-0.863	0.3593\\
-0.863	0.3617\\
-0.8692	0.3649\\
-0.8692	0.3673\\
-0.8756	0.3705\\
-0.8756	0.373\\
-0.882	0.3762\\
-0.882	0.3787\\
-0.8885	0.3819\\
-0.8885	0.3844\\
-0.8951	0.3877\\
-0.8951	0.3887\\
-0.8979	0.3887\\
-0.9116	0.3956\\
-0.9153	0.3956\\
-0.929	0.4024\\
-0.9331	0.4024\\
-0.947	0.4094\\
-0.9516	0.4094\\
-0.9656	0.4164\\
-0.9707	0.4164\\
-0.9848	0.4234\\
-0.9905	0.4234\\
-1.0047	0.4305\\
-1.0109	0.4305\\
-1.0252	0.4377\\
-1.0278	0.4377\\
-1.0423	0.4449\\
-1.0439	0.4449\\
-1.0585	0.4522\\
-1.0601	0.4522\\
-1.0748	0.4595\\
-1.0764	0.4595\\
-1.0912	0.467\\
-1.0927	0.467\\
-1.1076	0.4744\\
-1.109	0.4744\\
-1.1241	0.4819\\
-1.1255	0.4819\\
-1.1407	0.4895\\
-1.142	0.4895\\
-1.1573	0.4972\\
-1.1586	0.4972\\
-1.174	0.5049\\
-1.1753	0.5049\\
-1.1908	0.5126\\
-1.1921	0.5126\\
-1.2077	0.5204\\
-1.2089	0.5204\\
-1.2246	0.5283\\
-1.2258	0.5283\\
-1.2416	0.5363\\
-1.2428	0.5363\\
-1.2587	0.5442\\
-1.2598	0.5442\\
-1.2759	0.5523\\
-1.277	0.5523\\
-1.2932	0.5604\\
-1.2942	0.5604\\
-1.3105	0.5686\\
-1.3115	0.5686\\
-1.328	0.5768\\
-1.3289	0.5768\\
-1.3455	0.5851\\
-1.3464	0.5851\\
-1.3631	0.5935\\
-1.3639	0.5935\\
-1.3808	0.6019\\
-1.3816	0.6019\\
-1.3985	0.6103\\
-1.3993	0.6103\\
-1.4164	0.6189\\
-1.4172	0.6189\\
-1.4344	0.6274\\
-1.4351	0.6274\\
-1.4524	0.6361\\
-1.4532	0.6361\\
-1.4706	0.6448\\
-1.4713	0.6448\\
-1.4888	0.6536\\
-1.4896	0.6536\\
-1.5072	0.6624\\
-1.5079	0.6624\\
-1.5257	0.6713\\
-1.5263	0.6713\\
-1.5442	0.6802\\
-1.5449	0.6802\\
-1.5629	0.6892\\
-1.5636	0.6892\\
-1.5817	0.6982\\
-1.5823	0.6982\\
-1.6006	0.7074\\
-1.6012	0.7074\\
-1.6196	0.7165\\
-1.6203	0.7165\\
-1.6387	0.7258\\
-1.6394	0.7258\\
-1.658	0.7351\\
-1.6586	0.7351\\
-1.6773	0.7444\\
-1.678	0.7444\\
-1.6968	0.7538\\
-1.6975	0.7538\\
-1.7165	0.7633\\
-1.7172	0.7633\\
-1.7362	0.7728\\
-1.7369	0.7728\\
-1.7561	0.7824\\
-1.7568	0.7824\\
-1.7761	0.7921\\
-1.7769	0.7921\\
-1.7963	0.8018\\
-1.7971	0.8018\\
-1.8166	0.8115\\
-1.8174	0.8115\\
-1.837	0.8214\\
-1.8379	0.8214\\
-1.8576	0.8312\\
-1.8585	0.8312\\
-1.8784	0.8412\\
-1.8793	0.8412\\
-1.8993	0.8512\\
-1.9002	0.8512\\
-1.9203	0.8613\\
-1.9213	0.8613\\
-1.9416	0.8714\\
-1.9426	0.8714\\
-1.9629	0.8815\\
-1.964	0.8815\\
-1.9845	0.8918\\
-1.9856	0.8918\\
-2.0062	0.9021\\
-2.0074	0.9021\\
-2.0281	0.9124\\
-2.0294	0.9124\\
-2.0502	0.9229\\
-2.0515	0.9229\\
-2.0724	0.9333\\
-2.0738	0.9333\\
-2.0949	0.9439\\
-2.0963	0.9439\\
-2.1175	0.9545\\
-2.1191	0.9545\\
-2.1404	0.9651\\
-2.142	0.9651\\
-2.1634	0.9758\\
-2.1651	0.9758\\
-2.1866	0.9866\\
-2.1884	0.9866\\
-2.21	0.9974\\
-2.2119	0.9974\\
-2.2337	1.0083\\
-2.2357	1.0083\\
-2.2576	1.0192\\
-2.2586	1.0192\\
-2.3147	1.0473\\
-2.3147	1.6464\\
2.3147	1.6464\\
2.3147	1.0473\\
2.2586	1.0192\\
2.2576	1.0192\\
2.2357	1.0083\\
2.2337	1.0083\\
2.2119	0.9974\\
2.21	0.9974\\
2.1884	0.9866\\
2.1866	0.9866\\
2.1651	0.9758\\
2.1634	0.9758\\
2.142	0.9651\\
2.1404	0.9651\\
2.1191	0.9545\\
2.1175	0.9545\\
2.0963	0.9439\\
2.0949	0.9439\\
2.0738	0.9333\\
2.0724	0.9333\\
2.0515	0.9229\\
2.0502	0.9229\\
2.0294	0.9124\\
2.0281	0.9124\\
2.0074	0.9021\\
2.0062	0.9021\\
1.9856	0.8918\\
1.9845	0.8918\\
1.964	0.8815\\
1.9629	0.8815\\
1.9426	0.8714\\
1.9416	0.8714\\
1.9213	0.8613\\
1.9203	0.8613\\
1.9002	0.8512\\
1.8993	0.8512\\
1.8793	0.8412\\
1.8784	0.8412\\
1.8585	0.8312\\
1.8576	0.8312\\
1.8379	0.8214\\
1.837	0.8214\\
1.8174	0.8115\\
1.8166	0.8115\\
1.7971	0.8018\\
1.7963	0.8018\\
1.7769	0.7921\\
1.7761	0.7921\\
1.7568	0.7824\\
1.7561	0.7824\\
1.7369	0.7728\\
1.7362	0.7728\\
1.7172	0.7633\\
1.7165	0.7633\\
1.6975	0.7538\\
1.6968	0.7538\\
1.678	0.7444\\
1.6773	0.7444\\
1.6586	0.7351\\
1.658	0.7351\\
1.6394	0.7258\\
1.6387	0.7258\\
1.6203	0.7165\\
1.6196	0.7165\\
1.6012	0.7074\\
1.6006	0.7074\\
1.5823	0.6982\\
1.5817	0.6982\\
1.5636	0.6892\\
1.5629	0.6892\\
1.5449	0.6802\\
1.5442	0.6802\\
1.5263	0.6713\\
1.5257	0.6713\\
1.5079	0.6624\\
1.5072	0.6624\\
1.4895	0.6536\\
1.4888	0.6536\\
1.4713	0.6448\\
1.4706	0.6448\\
1.4532	0.6361\\
1.4524	0.6361\\
1.4351	0.6274\\
1.4344	0.6274\\
1.4172	0.6189\\
1.4164	0.6189\\
1.3993	0.6103\\
1.3985	0.6103\\
1.3816	0.6019\\
1.3808	0.6019\\
1.3639	0.5935\\
1.3631	0.5935\\
1.3464	0.5851\\
1.3455	0.5851\\
1.3289	0.5768\\
1.328	0.5768\\
1.3115	0.5686\\
1.3105	0.5686\\
1.2942	0.5604\\
1.2932	0.5604\\
1.277	0.5523\\
1.2759	0.5523\\
1.2598	0.5442\\
1.2587	0.5442\\
1.2428	0.5363\\
1.2416	0.5363\\
1.2258	0.5283\\
1.2246	0.5283\\
1.2089	0.5204\\
1.2077	0.5204\\
1.1921	0.5126\\
1.1908	0.5126\\
1.1753	0.5049\\
1.174	0.5049\\
1.1586	0.4972\\
1.1573	0.4972\\
1.142	0.4895\\
1.1407	0.4895\\
1.1255	0.4819\\
1.1241	0.4819\\
1.109	0.4744\\
1.1076	0.4744\\
1.0927	0.467\\
1.0912	0.467\\
1.0764	0.4595\\
1.0748	0.4595\\
1.0601	0.4522\\
1.0585	0.4522\\
1.0439	0.4449\\
1.0423	0.4449\\
1.0278	0.4377\\
1.0252	0.4377\\
1.0109	0.4305\\
1.0047	0.4305\\
0.9905	0.4234\\
0.9848	0.4234\\
0.9707	0.4164\\
0.9656	0.4164\\
0.9516	0.4094\\
0.947	0.4094\\
0.9331	0.4024\\
0.929	0.4024\\
0.9153	0.3956\\
0.9116	0.3956\\
0.8979	0.3887\\
0.8951	0.3887\\
0.8951	0.3877\\
0.8885	0.3844\\
0.8885	0.3819\\
0.882	0.3787\\
0.882	0.3762\\
0.8756	0.373\\
0.8756	0.3705\\
0.8692	0.3673\\
0.8692	0.3649\\
0.863	0.3617\\
0.863	0.3593\\
0.8568	0.3562\\
0.8568	0.3538\\
0.8507	0.3507\\
0.8507	0.3483\\
0.8447	0.3453\\
0.8447	0.3429\\
0.8388	0.3399\\
0.8388	0.3376\\
0.833	0.3346\\
0.833	0.3323\\
0.8272	0.3294\\
0.8272	0.3271\\
0.8215	0.3242\\
0.8215	0.3219\\
0.8159	0.3191\\
0.8159	0.3168\\
0.8104	0.314\\
0.8104	0.3118\\
0.8049	0.309\\
0.8049	0.3068\\
0.7995	0.3041\\
0.7995	0.3018\\
0.7942	0.2992\\
0.7942	0.297\\
0.7889	0.2943\\
0.7889	0.2922\\
0.7837	0.2896\\
0.7837	0.2874\\
0.7786	0.2849\\
0.7786	0.2827\\
0.7735	0.2802\\
0.7735	0.2781\\
0.7685	0.2756\\
0.7685	0.2735\\
0.7635	0.2711\\
0.7635	0.269\\
0.7587	0.2666\\
0.7587	0.2646\\
0.7539	0.2622\\
0.7539	0.2602\\
0.7491	0.2578\\
0.7491	0.2558\\
0.7445	0.2535\\
0.7445	0.2516\\
0.7398	0.2492\\
0.7398	0.2473\\
0.7353	0.2451\\
0.7353	0.2432\\
0.7307	0.2409\\
0.7307	0.2391\\
0.7263	0.2368\\
0.7263	0.235\\
0.7218	0.2328\\
0.7218	0.2311\\
0.7175	0.2289\\
0.7175	0.2271\\
0.7131	0.225\\
0.7131	0.2233\\
0.7089	0.2211\\
0.7089	0.2195\\
0.7046	0.2174\\
0.7046	0.2157\\
0.7004	0.2136\\
0.7004	0.212\\
0.6963	0.21\\
0.6963	0.2084\\
0.6922	0.2064\\
0.6922	0.2048\\
0.6881	0.2028\\
0.6881	0.2013\\
0.6841	0.1993\\
0.6841	0.1979\\
0.6801	0.1959\\
0.6801	0.1945\\
0.6762	0.1925\\
0.6762	0.1912\\
0.6723	0.1892\\
0.6723	0.1879\\
0.6684	0.186\\
0.6684	0.1847\\
0.6646	0.1828\\
0.6646	0.1815\\
0.6608	0.1796\\
0.6608	0.1784\\
0.6571	0.1765\\
0.6571	0.1754\\
0.6534	0.1735\\
0.6534	0.1724\\
0.6497	0.1706\\
0.6497	0.1695\\
0.6461	0.1677\\
0.6461	0.1666\\
0.6425	0.1648\\
0.6425	0.1638\\
0.6389	0.162\\
0.6389	0.1611\\
0.6354	0.1593\\
0.6354	0.1584\\
0.6319	0.1566\\
0.6319	0.1558\\
0.6284	0.154\\
0.6284	0.1532\\
0.6249	0.1515\\
0.6249	0.1507\\
0.6215	0.149\\
0.6215	0.1483\\
0.6182	0.1466\\
0.6182	0.1459\\
0.6148	0.1442\\
0.6148	0.1435\\
0.6115	0.1419\\
0.6115	0.1413\\
0.6082	0.1396\\
0.6082	0.1391\\
0.6049	0.1374\\
0.6049	0.1369\\
0.6017	0.1353\\
0.6017	0.1348\\
0.5985	0.1332\\
0.5985	0.1328\\
0.5953	0.1312\\
0.5953	0.1308\\
0.5921	0.1292\\
0.5921	0.1289\\
0.589	0.1273\\
0.589	0.127\\
0.5859	0.1255\\
0.5859	0.1252\\
0.5828	0.1237\\
0.5828	0.1235\\
0.5798	0.122\\
0.5798	0.1218\\
0.5767	0.1203\\
0.5767	0.1202\\
0.5737	0.1187\\
0.5737	0.1186\\
0.3707	0.0171\\
0.3678	0.0157\\
0.3676	0.0157\\
0.3648	0.0143\\
0.3646	0.0143\\
0.3619	0.013\\
0.3615	0.013\\
0.359	0.0117\\
0.3585	0.0117\\
0.3561	0.0105\\
0.3556	0.0105\\
0.3533	0.0094\\
0.3526	0.0094\\
0.3504	0.0083\\
0.3497	0.0083\\
0.3476	0.0072\\
0.3468	0.0072\\
0.3448	0.0063\\
0.3439	0.0063\\
0.342	0.0053\\
0.341	0.0053\\
0.3393	0.0045\\
0.3381	0.0045\\
0.3365	0.0037\\
0.3353	0.0037\\
0.3338	0.003\\
0.3325	0.003\\
0.3311	0.0023\\
0.3297	0.0023\\
0.3284	0.0017\\
0.3269	0.0017\\
0.3258	0.0011\\
0.3241	0.0011\\
0.3231	0.0006\\
0.3214	0.0006\\
0.3205	0.0002\\
0.3186	0.0002\\
0.3179	-0.0002\\
0.3159	-0.0002\\
0.3153	-0.0005\\
0.3132	-0.0005\\
0.3127	-0.0008\\
0.3105	-0.0008\\
0.3101	-0.001\\
0.3079	-0.001\\
0.3076	-0.0011\\
0.3052	-0.0011\\
0.305	-0.0012\\
0.3026	-0.0012\\
0.3025	-0.0013\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
0.3025	-0.0013\\
-0.3025	-0.0013\\
-0.3026	-0.0012\\
-0.305	-0.0012\\
-0.3052	-0.0011\\
-0.3076	-0.0011\\
-0.3079	-0.001\\
-0.3101	-0.001\\
-0.3105	-0.0008\\
-0.3127	-0.0008\\
-0.3132	-0.0005\\
-0.3153	-0.0005\\
-0.3159	-0.0002\\
-0.3179	-0.0002\\
-0.3186	0.0002\\
-0.3205	0.0002\\
-0.3214	0.0006\\
-0.3231	0.0006\\
-0.3241	0.0011\\
-0.3258	0.0011\\
-0.3269	0.0017\\
-0.3284	0.0017\\
-0.3297	0.0023\\
-0.3311	0.0023\\
-0.3325	0.003\\
-0.3338	0.003\\
-0.3353	0.0037\\
-0.3365	0.0037\\
-0.3381	0.0045\\
-0.3393	0.0045\\
-0.341	0.0053\\
-0.342	0.0053\\
-0.3439	0.0063\\
-0.3448	0.0063\\
-0.3468	0.0072\\
-0.3476	0.0072\\
-0.3497	0.0083\\
-0.3504	0.0083\\
-0.3526	0.0094\\
-0.3533	0.0094\\
-0.3556	0.0105\\
-0.3561	0.0105\\
-0.3585	0.0117\\
-0.359	0.0117\\
-0.3615	0.013\\
-0.3619	0.013\\
-0.3646	0.0143\\
-0.3648	0.0143\\
-0.3676	0.0157\\
-0.3678	0.0157\\
-0.3707	0.0171\\
-0.5737	0.1186\\
-0.5737	0.1187\\
-0.5767	0.1202\\
-0.5767	0.1203\\
-0.5798	0.1218\\
-0.5798	0.122\\
-0.5828	0.1235\\
-0.5828	0.1237\\
-0.5859	0.1252\\
-0.5859	0.1255\\
-0.589	0.127\\
-0.589	0.1273\\
-0.5921	0.1289\\
-0.5921	0.1292\\
-0.5953	0.1308\\
-0.5953	0.1312\\
-0.5985	0.1328\\
-0.5985	0.1332\\
-0.6017	0.1348\\
-0.6017	0.1353\\
-0.6049	0.1369\\
-0.6049	0.1374\\
-0.6082	0.1391\\
-0.6082	0.1396\\
-0.6115	0.1413\\
-0.6115	0.1419\\
-0.6148	0.1435\\
-0.6148	0.1442\\
-0.6182	0.1459\\
-0.6182	0.1466\\
-0.6215	0.1483\\
-0.6215	0.149\\
-0.6249	0.1507\\
-0.6249	0.1515\\
-0.6284	0.1532\\
-0.6284	0.154\\
-0.6319	0.1558\\
-0.6319	0.1566\\
-0.6354	0.1584\\
-0.6354	0.1593\\
-0.6389	0.1611\\
-0.6389	0.162\\
-0.6425	0.1638\\
-0.6425	0.1648\\
-0.6461	0.1666\\
-0.6461	0.1677\\
-0.6497	0.1695\\
-0.6497	0.1706\\
-0.6534	0.1724\\
-0.6534	0.1735\\
-0.6571	0.1754\\
-0.6571	0.1765\\
-0.6608	0.1784\\
-0.6608	0.1796\\
-0.6646	0.1815\\
-0.6646	0.1828\\
-0.6684	0.1847\\
-0.6684	0.186\\
-0.6723	0.1879\\
-0.6723	0.1892\\
-0.6762	0.1912\\
-0.6762	0.1925\\
-0.6801	0.1945\\
-0.6801	0.1959\\
-0.6841	0.1979\\
-0.6841	0.1993\\
-0.6881	0.2013\\
-0.6881	0.2028\\
-0.6922	0.2048\\
-0.6922	0.2064\\
-0.6963	0.2084\\
-0.6963	0.21\\
-0.7004	0.212\\
-0.7004	0.2136\\
-0.7046	0.2157\\
-0.7046	0.2174\\
-0.7089	0.2195\\
-0.7089	0.2211\\
-0.7131	0.2233\\
-0.7131	0.225\\
-0.7175	0.2271\\
-0.7175	0.2289\\
-0.7218	0.2311\\
-0.7218	0.2328\\
-0.7263	0.235\\
-0.7263	0.2368\\
-0.7307	0.2391\\
-0.7307	0.2409\\
-0.7353	0.2432\\
-0.7353	0.2451\\
-0.7398	0.2473\\
-0.7398	0.2492\\
-0.7445	0.2516\\
-0.7445	0.2535\\
-0.7491	0.2558\\
-0.7491	0.2578\\
-0.7539	0.2602\\
-0.7539	0.2622\\
-0.7587	0.2646\\
-0.7587	0.2666\\
-0.7635	0.269\\
-0.7635	0.2711\\
-0.7685	0.2735\\
-0.7685	0.2756\\
-0.7735	0.2781\\
-0.7735	0.2802\\
-0.7786	0.2827\\
-0.7786	0.2849\\
-0.7837	0.2874\\
-0.7837	0.2896\\
-0.7889	0.2922\\
-0.7889	0.2943\\
-0.7942	0.297\\
-0.7942	0.2992\\
-0.7995	0.3018\\
-0.7995	0.3041\\
-0.8049	0.3068\\
-0.8049	0.309\\
-0.8104	0.3118\\
-0.8104	0.314\\
-0.8159	0.3168\\
-0.8159	0.3191\\
-0.8215	0.3219\\
-0.8215	0.3242\\
-0.8272	0.3271\\
-0.8272	0.3294\\
-0.833	0.3323\\
-0.833	0.3346\\
-0.8388	0.3376\\
-0.8388	0.3399\\
-0.8447	0.3429\\
-0.8447	0.3453\\
-0.8507	0.3483\\
-0.8507	0.3507\\
-0.8568	0.3538\\
-0.8568	0.3562\\
-0.863	0.3593\\
-0.863	0.3617\\
-0.8692	0.3649\\
-0.8692	0.3673\\
-0.8756	0.3705\\
-0.8756	0.373\\
-0.882	0.3762\\
-0.882	0.3787\\
-0.8885	0.3819\\
-0.8885	0.3844\\
-0.8951	0.3877\\
-0.8951	0.3887\\
-0.8979	0.3887\\
-0.9116	0.3956\\
-0.9153	0.3956\\
-0.929	0.4024\\
-0.9331	0.4024\\
-0.947	0.4094\\
-0.9516	0.4094\\
-0.9656	0.4164\\
-0.9707	0.4164\\
-0.9848	0.4234\\
-0.9905	0.4234\\
-1.0047	0.4305\\
-1.0109	0.4305\\
-1.0252	0.4377\\
-1.0278	0.4377\\
-1.0423	0.4449\\
-1.0439	0.4449\\
-1.0585	0.4522\\
-1.0601	0.4522\\
-1.0748	0.4595\\
-1.0764	0.4595\\
-1.0912	0.467\\
-1.0927	0.467\\
-1.1076	0.4744\\
-1.109	0.4744\\
-1.1241	0.4819\\
-1.1255	0.4819\\
-1.1407	0.4895\\
-1.142	0.4895\\
-1.1573	0.4972\\
-1.1586	0.4972\\
-1.174	0.5049\\
-1.1753	0.5049\\
-1.1908	0.5126\\
-1.1921	0.5126\\
-1.2077	0.5204\\
-1.2089	0.5204\\
-1.2246	0.5283\\
-1.2258	0.5283\\
-1.2416	0.5363\\
-1.2428	0.5363\\
-1.2587	0.5442\\
-1.2598	0.5442\\
-1.2759	0.5523\\
-1.277	0.5523\\
-1.2932	0.5604\\
-1.2942	0.5604\\
-1.3105	0.5686\\
-1.3115	0.5686\\
-1.328	0.5768\\
-1.3289	0.5768\\
-1.3455	0.5851\\
-1.3464	0.5851\\
-1.3631	0.5935\\
-1.3639	0.5935\\
-1.3808	0.6019\\
-1.3816	0.6019\\
-1.3985	0.6103\\
-1.3993	0.6103\\
-1.4164	0.6189\\
-1.4172	0.6189\\
-1.4344	0.6274\\
-1.4351	0.6274\\
-1.4524	0.6361\\
-1.4532	0.6361\\
-1.4706	0.6448\\
-1.4713	0.6448\\
-1.4888	0.6536\\
-1.4896	0.6536\\
-1.5072	0.6624\\
-1.5079	0.6624\\
-1.5257	0.6713\\
-1.5263	0.6713\\
-1.5442	0.6802\\
-1.5449	0.6802\\
-1.5629	0.6892\\
-1.5636	0.6892\\
-1.5817	0.6982\\
-1.5823	0.6982\\
-1.6006	0.7074\\
-1.6012	0.7074\\
-1.6196	0.7165\\
-1.6203	0.7165\\
-1.6387	0.7258\\
-1.6394	0.7258\\
-1.658	0.7351\\
-1.6586	0.7351\\
-1.6773	0.7444\\
-1.678	0.7444\\
-1.6968	0.7538\\
-1.6975	0.7538\\
-1.7165	0.7633\\
-1.7172	0.7633\\
-1.7362	0.7728\\
-1.7369	0.7728\\
-1.7561	0.7824\\
-1.7568	0.7824\\
-1.7761	0.7921\\
-1.7769	0.7921\\
-1.7963	0.8018\\
-1.7971	0.8018\\
-1.8166	0.8115\\
-1.8174	0.8115\\
-1.837	0.8214\\
-1.8379	0.8214\\
-1.8576	0.8312\\
-1.8585	0.8312\\
-1.8784	0.8412\\
-1.8793	0.8412\\
-1.8993	0.8512\\
-1.9002	0.8512\\
-1.9203	0.8613\\
-1.9213	0.8613\\
-1.9416	0.8714\\
-1.9426	0.8714\\
-1.9629	0.8815\\
-1.964	0.8815\\
-1.9845	0.8918\\
-1.9856	0.8918\\
-2.0062	0.9021\\
-2.0074	0.9021\\
-2.0281	0.9124\\
-2.0294	0.9124\\
-2.0502	0.9229\\
-2.0515	0.9229\\
-2.0724	0.9333\\
-2.0738	0.9333\\
-2.0949	0.9439\\
-2.0963	0.9439\\
-2.1175	0.9545\\
-2.1191	0.9545\\
-2.1404	0.9651\\
-2.142	0.9651\\
-2.1634	0.9758\\
-2.1651	0.9758\\
-2.1866	0.9866\\
-2.1884	0.9866\\
-2.21	0.9974\\
-2.2119	0.9974\\
-2.2337	1.0083\\
-2.2357	1.0083\\
-2.2576	1.0192\\
-2.2586	1.0192\\
-2.3147	1.0473\\
-2.3147	1.4572\\
2.3147	1.4572\\
2.3147	1.0473\\
2.2586	1.0192\\
2.2576	1.0192\\
2.2357	1.0083\\
2.2337	1.0083\\
2.2119	0.9974\\
2.21	0.9974\\
2.1884	0.9866\\
2.1866	0.9866\\
2.1651	0.9758\\
2.1634	0.9758\\
2.142	0.9651\\
2.1404	0.9651\\
2.1191	0.9545\\
2.1175	0.9545\\
2.0963	0.9439\\
2.0949	0.9439\\
2.0738	0.9333\\
2.0724	0.9333\\
2.0515	0.9229\\
2.0502	0.9229\\
2.0294	0.9124\\
2.0281	0.9124\\
2.0074	0.9021\\
2.0062	0.9021\\
1.9856	0.8918\\
1.9845	0.8918\\
1.964	0.8815\\
1.9629	0.8815\\
1.9426	0.8714\\
1.9416	0.8714\\
1.9213	0.8613\\
1.9203	0.8613\\
1.9002	0.8512\\
1.8993	0.8512\\
1.8793	0.8412\\
1.8784	0.8412\\
1.8585	0.8312\\
1.8576	0.8312\\
1.8379	0.8214\\
1.837	0.8214\\
1.8174	0.8115\\
1.8166	0.8115\\
1.7971	0.8018\\
1.7963	0.8018\\
1.7769	0.7921\\
1.7761	0.7921\\
1.7568	0.7824\\
1.7561	0.7824\\
1.7369	0.7728\\
1.7362	0.7728\\
1.7172	0.7633\\
1.7165	0.7633\\
1.6975	0.7538\\
1.6968	0.7538\\
1.678	0.7444\\
1.6773	0.7444\\
1.6586	0.7351\\
1.658	0.7351\\
1.6394	0.7258\\
1.6387	0.7258\\
1.6203	0.7165\\
1.6196	0.7165\\
1.6012	0.7074\\
1.6006	0.7074\\
1.5823	0.6982\\
1.5817	0.6982\\
1.5636	0.6892\\
1.5629	0.6892\\
1.5449	0.6802\\
1.5442	0.6802\\
1.5263	0.6713\\
1.5257	0.6713\\
1.5079	0.6624\\
1.5072	0.6624\\
1.4895	0.6536\\
1.4888	0.6536\\
1.4713	0.6448\\
1.4706	0.6448\\
1.4532	0.6361\\
1.4524	0.6361\\
1.4351	0.6274\\
1.4344	0.6274\\
1.4172	0.6189\\
1.4164	0.6189\\
1.3993	0.6103\\
1.3985	0.6103\\
1.3816	0.6019\\
1.3808	0.6019\\
1.3639	0.5935\\
1.3631	0.5935\\
1.3464	0.5851\\
1.3455	0.5851\\
1.3289	0.5768\\
1.328	0.5768\\
1.3115	0.5686\\
1.3105	0.5686\\
1.2942	0.5604\\
1.2932	0.5604\\
1.277	0.5523\\
1.2759	0.5523\\
1.2598	0.5442\\
1.2587	0.5442\\
1.2428	0.5363\\
1.2416	0.5363\\
1.2258	0.5283\\
1.2246	0.5283\\
1.2089	0.5204\\
1.2077	0.5204\\
1.1921	0.5126\\
1.1908	0.5126\\
1.1753	0.5049\\
1.174	0.5049\\
1.1586	0.4972\\
1.1573	0.4972\\
1.142	0.4895\\
1.1407	0.4895\\
1.1255	0.4819\\
1.1241	0.4819\\
1.109	0.4744\\
1.1076	0.4744\\
1.0927	0.467\\
1.0912	0.467\\
1.0764	0.4595\\
1.0748	0.4595\\
1.0601	0.4522\\
1.0585	0.4522\\
1.0439	0.4449\\
1.0423	0.4449\\
1.0278	0.4377\\
1.0252	0.4377\\
1.0109	0.4305\\
1.0047	0.4305\\
0.9905	0.4234\\
0.9848	0.4234\\
0.9707	0.4164\\
0.9656	0.4164\\
0.9516	0.4094\\
0.947	0.4094\\
0.9331	0.4024\\
0.929	0.4024\\
0.9153	0.3956\\
0.9116	0.3956\\
0.8979	0.3887\\
0.8951	0.3887\\
0.8951	0.3877\\
0.8885	0.3844\\
0.8885	0.3819\\
0.882	0.3787\\
0.882	0.3762\\
0.8756	0.373\\
0.8756	0.3705\\
0.8692	0.3673\\
0.8692	0.3649\\
0.863	0.3617\\
0.863	0.3593\\
0.8568	0.3562\\
0.8568	0.3538\\
0.8507	0.3507\\
0.8507	0.3483\\
0.8447	0.3453\\
0.8447	0.3429\\
0.8388	0.3399\\
0.8388	0.3376\\
0.833	0.3346\\
0.833	0.3323\\
0.8272	0.3294\\
0.8272	0.3271\\
0.8215	0.3242\\
0.8215	0.3219\\
0.8159	0.3191\\
0.8159	0.3168\\
0.8104	0.314\\
0.8104	0.3118\\
0.8049	0.309\\
0.8049	0.3068\\
0.7995	0.3041\\
0.7995	0.3018\\
0.7942	0.2992\\
0.7942	0.297\\
0.7889	0.2943\\
0.7889	0.2922\\
0.7837	0.2896\\
0.7837	0.2874\\
0.7786	0.2849\\
0.7786	0.2827\\
0.7735	0.2802\\
0.7735	0.2781\\
0.7685	0.2756\\
0.7685	0.2735\\
0.7635	0.2711\\
0.7635	0.269\\
0.7587	0.2666\\
0.7587	0.2646\\
0.7539	0.2622\\
0.7539	0.2602\\
0.7491	0.2578\\
0.7491	0.2558\\
0.7445	0.2535\\
0.7445	0.2516\\
0.7398	0.2492\\
0.7398	0.2473\\
0.7353	0.2451\\
0.7353	0.2432\\
0.7307	0.2409\\
0.7307	0.2391\\
0.7263	0.2368\\
0.7263	0.235\\
0.7218	0.2328\\
0.7218	0.2311\\
0.7175	0.2289\\
0.7175	0.2271\\
0.7131	0.225\\
0.7131	0.2233\\
0.7089	0.2211\\
0.7089	0.2195\\
0.7046	0.2174\\
0.7046	0.2157\\
0.7004	0.2136\\
0.7004	0.212\\
0.6963	0.21\\
0.6963	0.2084\\
0.6922	0.2064\\
0.6922	0.2048\\
0.6881	0.2028\\
0.6881	0.2013\\
0.6841	0.1993\\
0.6841	0.1979\\
0.6801	0.1959\\
0.6801	0.1945\\
0.6762	0.1925\\
0.6762	0.1912\\
0.6723	0.1892\\
0.6723	0.1879\\
0.6684	0.186\\
0.6684	0.1847\\
0.6646	0.1828\\
0.6646	0.1815\\
0.6608	0.1796\\
0.6608	0.1784\\
0.6571	0.1765\\
0.6571	0.1754\\
0.6534	0.1735\\
0.6534	0.1724\\
0.6497	0.1706\\
0.6497	0.1695\\
0.6461	0.1677\\
0.6461	0.1666\\
0.6425	0.1648\\
0.6425	0.1638\\
0.6389	0.162\\
0.6389	0.1611\\
0.6354	0.1593\\
0.6354	0.1584\\
0.6319	0.1566\\
0.6319	0.1558\\
0.6284	0.154\\
0.6284	0.1532\\
0.6249	0.1515\\
0.6249	0.1507\\
0.6215	0.149\\
0.6215	0.1483\\
0.6182	0.1466\\
0.6182	0.1459\\
0.6148	0.1442\\
0.6148	0.1435\\
0.6115	0.1419\\
0.6115	0.1413\\
0.6082	0.1396\\
0.6082	0.1391\\
0.6049	0.1374\\
0.6049	0.1369\\
0.6017	0.1353\\
0.6017	0.1348\\
0.5985	0.1332\\
0.5985	0.1328\\
0.5953	0.1312\\
0.5953	0.1308\\
0.5921	0.1292\\
0.5921	0.1289\\
0.589	0.1273\\
0.589	0.127\\
0.5859	0.1255\\
0.5859	0.1252\\
0.5828	0.1237\\
0.5828	0.1235\\
0.5798	0.122\\
0.5798	0.1218\\
0.5767	0.1203\\
0.5767	0.1202\\
0.5737	0.1187\\
0.5737	0.1186\\
0.3707	0.0171\\
0.3678	0.0157\\
0.3676	0.0157\\
0.3648	0.0143\\
0.3646	0.0143\\
0.3619	0.013\\
0.3615	0.013\\
0.359	0.0117\\
0.3585	0.0117\\
0.3561	0.0105\\
0.3556	0.0105\\
0.3533	0.0094\\
0.3526	0.0094\\
0.3504	0.0083\\
0.3497	0.0083\\
0.3476	0.0072\\
0.3468	0.0072\\
0.3448	0.0063\\
0.3439	0.0063\\
0.342	0.0053\\
0.341	0.0053\\
0.3393	0.0045\\
0.3381	0.0045\\
0.3365	0.0037\\
0.3353	0.0037\\
0.3338	0.003\\
0.3325	0.003\\
0.3311	0.0023\\
0.3297	0.0023\\
0.3284	0.0017\\
0.3269	0.0017\\
0.3258	0.0011\\
0.3241	0.0011\\
0.3231	0.0006\\
0.3214	0.0006\\
0.3205	0.0002\\
0.3186	0.0002\\
0.3179	-0.0002\\
0.3159	-0.0002\\
0.3153	-0.0005\\
0.3132	-0.0005\\
0.3127	-0.0008\\
0.3105	-0.0008\\
0.3101	-0.001\\
0.3079	-0.001\\
0.3076	-0.0011\\
0.3052	-0.0011\\
0.305	-0.0012\\
0.3026	-0.0012\\
0.3025	-0.0013\\
};


\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
-0.3	0\\
0.3	0\\
0.5	0.1\\
-0.5	0.1\\
-0.3	0\\
}--cycle;




==> figures/groundcollision_new_legends.tikz <==
\addlegendimage{plotstyle4}
\addlegendentry{$\targetset{}$}
\addlegendimage{plotstyle1}
\addlegendentry{$\outerBRSAEsuper{-\tau}{1}$}
\addlegendimage{plotstyle2}
\addlegendentry{$\outerBRSAEsuper{-\tau}{2}$}
\addlegendimage{plotstyle3}
\addlegendentry{$\outerBRSAEsuper{-\tau}{3}$}


==> figures/pursuitevasion_maximal_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.495	-0.488\\
-0.490	-0.488\\
-0.492	0.003\\
-0.492	0.003\\
-0.492	0.005\\
-0.493	0.006\\
-0.493	0.007\\
-0.493	0.008\\
-0.493	0.009\\
-0.493	0.010\\
-0.493	0.011\\
-0.493	0.012\\
-0.493	0.013\\
-0.493	0.014\\
-0.493	0.015\\
-0.493	0.016\\
-0.494	0.017\\
-0.494	0.018\\
-0.494	0.018\\
-0.494	0.020\\
-0.494	0.021\\
-0.494	0.022\\
-0.495	0.023\\
-0.495	0.024\\
-0.495	0.025\\
-0.495	0.026\\
-0.496	0.027\\
-0.496	0.028\\
-0.496	0.029\\
-0.496	0.030\\
-0.497	0.031\\
-0.497	0.032\\
-0.497	0.033\\
-0.498	0.034\\
-0.498	0.035\\
-0.498	0.036\\
-0.499	0.037\\
-0.499	0.038\\
-0.499	0.039\\
-0.500	0.040\\
-0.500	0.041\\
-0.500	0.042\\
-0.501	0.043\\
-0.501	0.044\\
-0.502	0.045\\
-0.502	0.046\\
-0.503	0.047\\
-0.503	0.048\\
-0.503	0.049\\
-0.504	0.050\\
-0.504	0.051\\
-0.505	0.052\\
-0.505	0.053\\
-0.506	0.054\\
-0.506	0.055\\
-0.507	0.056\\
-0.508	0.057\\
-0.508	0.058\\
-0.509	0.059\\
-0.509	0.060\\
-0.510	0.061\\
-0.510	0.062\\
-0.511	0.063\\
-0.512	0.064\\
-0.512	0.065\\
-0.513	0.066\\
-0.514	0.067\\
-0.514	0.068\\
-0.515	0.069\\
-0.516	0.070\\
-0.516	0.071\\
-0.517	0.072\\
-0.518	0.073\\
-0.518	0.074\\
-0.519	0.075\\
-0.520	0.076\\
-0.521	0.077\\
-0.521	0.078\\
-0.522	0.079\\
-0.523	0.080\\
-0.524	0.081\\
-0.524	0.082\\
-0.525	0.083\\
-0.526	0.084\\
-0.527	0.085\\
-0.528	0.086\\
-0.529	0.087\\
-0.529	0.088\\
-0.530	0.089\\
-0.531	0.090\\
-0.532	0.091\\
-0.533	0.092\\
-0.534	0.093\\
-0.535	0.094\\
-0.536	0.095\\
-0.537	0.096\\
-0.538	0.097\\
-0.539	0.098\\
-0.540	0.099\\
-0.540	0.100\\
-0.541	0.101\\
-0.836	0.397\\
-0.842	0.403\\
-0.848	0.409\\
-0.854	0.415\\
-0.859	0.421\\
-0.865	0.427\\
-0.871	0.433\\
-0.876	0.439\\
-0.882	0.445\\
-0.887	0.451\\
-0.892	0.457\\
-0.898	0.463\\
-0.903	0.469\\
-0.908	0.475\\
-0.913	0.481\\
-0.918	0.487\\
-0.923	0.493\\
-0.928	0.499\\
-0.933	0.505\\
-0.938	0.511\\
-0.943	0.517\\
-0.947	0.523\\
-0.952	0.529\\
-0.957	0.535\\
-0.961	0.541\\
-0.966	0.547\\
-0.970	0.553\\
-0.974	0.559\\
-0.979	0.565\\
-0.983	0.571\\
-0.987	0.577\\
-0.991	0.583\\
-0.995	0.589\\
-0.999	0.595\\
-1.003	0.601\\
-1.007	0.607\\
-1.011	0.613\\
-1.015	0.619\\
-1.018	0.625\\
-1.022	0.631\\
-1.026	0.637\\
-1.029	0.643\\
-1.033	0.649\\
-1.036	0.655\\
-1.039	0.661\\
-1.043	0.667\\
-1.046	0.673\\
-1.049	0.679\\
-1.052	0.685\\
-1.055	0.691\\
-1.058	0.697\\
-1.061	0.703\\
-1.064	0.709\\
-1.067	0.715\\
-1.069	0.721\\
-1.072	0.727\\
-1.075	0.733\\
-1.077	0.739\\
-1.080	0.745\\
-1.082	0.751\\
-1.084	0.757\\
-1.087	0.763\\
-1.089	0.769\\
-1.091	0.775\\
-1.093	0.781\\
-1.095	0.787\\
-1.097	0.793\\
-1.099	0.799\\
-1.101	0.805\\
-1.103	0.811\\
-1.105	0.817\\
-1.106	0.823\\
-1.108	0.829\\
-1.110	0.835\\
-1.111	0.841\\
-1.113	0.847\\
-1.114	0.853\\
-1.115	0.859\\
-1.117	0.865\\
-1.118	0.871\\
-1.119	0.877\\
-1.120	0.883\\
-1.121	0.889\\
-1.122	0.895\\
-1.123	0.901\\
-1.124	0.907\\
-1.125	0.913\\
-1.126	0.919\\
-1.126	0.925\\
-1.127	0.931\\
-1.128	0.937\\
-1.128	0.943\\
-1.129	0.949\\
-1.129	0.955\\
-1.129	0.961\\
-1.130	0.967\\
-1.130	0.973\\
-1.130	0.979\\
-1.130	0.985\\
-0.245	0.985\\
-0.240	0.980\\
-0.235	0.980\\
-0.230	0.975\\
-0.225	0.975\\
-0.221	0.970\\
-0.216	0.970\\
-0.211	0.965\\
-0.206	0.965\\
-0.201	0.960\\
-0.196	0.960\\
-0.191	0.955\\
-0.187	0.955\\
-0.182	0.950\\
-0.177	0.950\\
-0.172	0.945\\
-0.167	0.945\\
-0.163	0.940\\
-0.158	0.940\\
-0.153	0.935\\
-0.149	0.935\\
-0.144	0.930\\
-0.139	0.930\\
-0.135	0.925\\
-0.130	0.925\\
-0.126	0.920\\
-0.121	0.920\\
-0.116	0.915\\
-0.111	0.915\\
-0.107	0.910\\
-0.102	0.910\\
-0.098	0.905\\
-0.093	0.905\\
-0.089	0.900\\
-0.084	0.900\\
-0.080	0.895\\
-0.075	0.895\\
-0.071	0.890\\
-0.066	0.890\\
-0.062	0.885\\
-0.057	0.885\\
-0.053	0.880\\
-0.048	0.880\\
-0.044	0.875\\
-0.039	0.875\\
-0.036	0.870\\
-0.031	0.870\\
-0.027	0.865\\
-0.022	0.865\\
-0.018	0.860\\
-0.013	0.860\\
-0.009	0.855\\
-0.005	0.855\\
-0.001	0.850\\
0.004	0.850\\
0.008	0.845\\
0.013	0.845\\
0.016	0.840\\
0.021	0.840\\
0.025	0.835\\
0.029	0.835\\
0.033	0.830\\
0.038	0.830\\
0.041	0.825\\
0.046	0.825\\
0.049	0.820\\
0.054	0.820\\
0.058	0.815\\
0.063	0.815\\
0.066	0.810\\
0.071	0.810\\
0.074	0.805\\
0.079	0.805\\
0.082	0.800\\
0.087	0.800\\
0.090	0.795\\
0.095	0.795\\
0.098	0.790\\
0.103	0.790\\
0.106	0.785\\
0.111	0.785\\
0.114	0.780\\
0.119	0.780\\
0.122	0.775\\
0.127	0.775\\
0.129	0.770\\
0.134	0.770\\
0.137	0.765\\
0.142	0.765\\
0.145	0.760\\
0.150	0.760\\
0.153	0.755\\
0.157	0.755\\
0.160	0.750\\
0.165	0.750\\
0.168	0.745\\
0.173	0.745\\
0.175	0.740\\
0.180	0.740\\
0.183	0.735\\
0.187	0.735\\
0.190	0.730\\
0.195	0.730\\
0.197	0.725\\
0.202	0.725\\
0.204	0.720\\
0.209	0.720\\
0.212	0.715\\
0.217	0.715\\
0.219	0.710\\
0.224	0.710\\
0.226	0.705\\
0.231	0.705\\
0.233	0.700\\
0.238	0.700\\
0.240	0.695\\
0.245	0.695\\
0.247	0.690\\
0.252	0.690\\
0.254	0.685\\
0.259	0.685\\
0.261	0.680\\
0.266	0.680\\
0.268	0.675\\
0.273	0.675\\
0.274	0.670\\
0.279	0.670\\
0.281	0.665\\
0.286	0.665\\
0.288	0.660\\
0.293	0.660\\
0.295	0.655\\
0.299	0.655\\
0.301	0.650\\
0.306	0.650\\
0.308	0.645\\
0.313	0.645\\
0.314	0.640\\
0.319	0.640\\
0.321	0.635\\
0.325	0.635\\
0.327	0.630\\
0.332	0.630\\
0.333	0.625\\
0.338	0.625\\
0.339	0.620\\
0.344	0.620\\
0.346	0.615\\
0.351	0.615\\
0.352	0.610\\
0.357	0.610\\
0.358	0.605\\
0.363	0.605\\
0.364	0.600\\
0.369	0.600\\
0.370	0.595\\
0.375	0.595\\
0.376	0.590\\
0.381	0.590\\
0.382	0.585\\
0.387	0.585\\
0.388	0.580\\
0.393	0.580\\
0.394	0.575\\
0.399	0.575\\
0.399	0.570\\
0.404	0.570\\
0.405	0.565\\
0.410	0.565\\
0.411	0.560\\
0.416	0.560\\
0.417	0.555\\
0.421	0.555\\
0.422	0.550\\
0.427	0.550\\
0.428	0.545\\
0.433	0.545\\
0.433	0.540\\
0.438	0.540\\
0.439	0.535\\
0.443	0.535\\
0.444	0.530\\
0.449	0.530\\
0.449	0.525\\
0.454	0.525\\
0.454	0.520\\
0.459	0.520\\
0.460	0.515\\
0.465	0.515\\
0.465	0.510\\
0.470	0.510\\
0.470	0.505\\
0.475	0.505\\
0.475	0.500\\
0.480	0.500\\
0.480	0.495\\
0.485	0.495\\
0.485	0.490\\
0.490	0.490\\
0.491	0.244\\
0.536	0.199\\
0.542	0.193\\
0.548	0.187\\
0.554	0.181\\
0.559	0.175\\
0.565	0.169\\
0.571	0.163\\
0.576	0.157\\
0.582	0.151\\
0.587	0.145\\
0.592	0.139\\
0.598	0.133\\
0.603	0.127\\
0.608	0.121\\
0.613	0.115\\
0.618	0.109\\
0.623	0.103\\
0.628	0.097\\
0.633	0.091\\
0.638	0.085\\
0.643	0.079\\
0.648	0.073\\
0.652	0.067\\
0.657	0.061\\
0.661	0.055\\
0.666	0.049\\
0.670	0.043\\
0.675	0.037\\
0.679	0.031\\
0.683	0.025\\
0.687	0.019\\
0.691	0.013\\
0.695	0.007\\
0.699	0.001\\
0.703	-0.005\\
0.707	-0.011\\
0.711	-0.017\\
0.715	-0.023\\
0.718	-0.029\\
0.722	-0.035\\
0.726	-0.041\\
0.729	-0.047\\
0.733	-0.053\\
0.736	-0.059\\
0.739	-0.065\\
0.743	-0.071\\
0.746	-0.077\\
0.749	-0.083\\
0.752	-0.089\\
0.755	-0.095\\
0.758	-0.101\\
0.761	-0.107\\
0.764	-0.113\\
0.767	-0.119\\
0.769	-0.125\\
0.772	-0.131\\
0.775	-0.137\\
0.777	-0.143\\
0.780	-0.149\\
0.782	-0.155\\
0.784	-0.161\\
0.787	-0.167\\
0.789	-0.173\\
0.791	-0.179\\
0.793	-0.185\\
0.795	-0.191\\
0.797	-0.197\\
0.799	-0.203\\
0.801	-0.209\\
0.803	-0.215\\
0.805	-0.221\\
0.807	-0.227\\
0.808	-0.233\\
0.810	-0.239\\
0.811	-0.245\\
0.813	-0.251\\
0.814	-0.257\\
0.816	-0.263\\
0.817	-0.269\\
0.818	-0.275\\
0.819	-0.281\\
0.820	-0.287\\
0.821	-0.293\\
0.822	-0.299\\
0.823	-0.305\\
0.824	-0.311\\
0.825	-0.317\\
0.826	-0.323\\
0.826	-0.329\\
0.827	-0.335\\
0.828	-0.341\\
0.828	-0.347\\
0.829	-0.353\\
0.829	-0.359\\
0.829	-0.365\\
0.830	-0.371\\
0.830	-0.377\\
0.830	-0.383\\
0.830	-0.389\\
0.828	-0.389\\
0.828	-0.390\\
0.826	-0.390\\
0.826	-0.391\\
0.824	-0.391\\
0.824	-0.392\\
0.822	-0.392\\
0.822	-0.393\\
0.820	-0.393\\
0.820	-0.394\\
0.818	-0.394\\
0.818	-0.395\\
0.816	-0.395\\
0.816	-0.396\\
0.814	-0.396\\
0.814	-0.397\\
0.812	-0.397\\
0.812	-0.398\\
0.809	-0.398\\
0.809	-0.399\\
0.807	-0.399\\
0.807	-0.400\\
0.805	-0.400\\
0.805	-0.401\\
0.803	-0.401\\
0.803	-0.402\\
0.800	-0.402\\
0.800	-0.403\\
0.798	-0.403\\
0.798	-0.404\\
0.796	-0.404\\
0.796	-0.405\\
0.793	-0.405\\
0.793	-0.406\\
0.791	-0.406\\
0.791	-0.407\\
0.788	-0.407\\
0.788	-0.408\\
0.786	-0.408\\
0.786	-0.409\\
0.783	-0.409\\
0.783	-0.410\\
0.781	-0.410\\
0.781	-0.411\\
0.778	-0.411\\
0.778	-0.412\\
0.776	-0.412\\
0.776	-0.413\\
0.773	-0.413\\
0.773	-0.414\\
0.770	-0.414\\
0.770	-0.415\\
0.768	-0.415\\
0.768	-0.416\\
0.765	-0.416\\
0.765	-0.417\\
0.762	-0.417\\
0.762	-0.418\\
0.759	-0.418\\
0.759	-0.419\\
0.757	-0.419\\
0.757	-0.420\\
0.754	-0.420\\
0.754	-0.421\\
0.751	-0.421\\
0.751	-0.422\\
0.748	-0.422\\
0.748	-0.423\\
0.745	-0.423\\
0.745	-0.424\\
0.742	-0.424\\
0.742	-0.425\\
0.739	-0.425\\
0.739	-0.426\\
0.736	-0.426\\
0.736	-0.427\\
0.733	-0.427\\
0.733	-0.428\\
0.730	-0.428\\
0.730	-0.429\\
0.727	-0.429\\
0.727	-0.430\\
0.724	-0.430\\
0.724	-0.431\\
0.721	-0.431\\
0.721	-0.432\\
0.717	-0.432\\
0.717	-0.433\\
0.714	-0.433\\
0.714	-0.434\\
0.711	-0.434\\
0.711	-0.435\\
0.708	-0.435\\
0.708	-0.436\\
0.704	-0.436\\
0.704	-0.437\\
0.701	-0.437\\
0.701	-0.438\\
0.697	-0.438\\
0.697	-0.439\\
0.694	-0.439\\
0.694	-0.440\\
0.691	-0.440\\
0.691	-0.441\\
0.687	-0.441\\
0.687	-0.442\\
0.684	-0.442\\
0.684	-0.443\\
0.680	-0.443\\
0.680	-0.444\\
0.677	-0.444\\
0.677	-0.445\\
0.673	-0.445\\
0.673	-0.446\\
0.669	-0.446\\
0.669	-0.447\\
0.666	-0.447\\
0.666	-0.448\\
0.662	-0.448\\
0.662	-0.449\\
0.658	-0.449\\
0.658	-0.450\\
0.655	-0.450\\
0.655	-0.451\\
0.651	-0.451\\
0.651	-0.452\\
0.647	-0.452\\
0.647	-0.453\\
0.643	-0.453\\
0.643	-0.454\\
0.639	-0.454\\
0.639	-0.455\\
0.635	-0.455\\
0.635	-0.456\\
0.631	-0.456\\
0.631	-0.457\\
0.627	-0.457\\
0.627	-0.458\\
0.623	-0.458\\
0.623	-0.459\\
0.619	-0.459\\
0.619	-0.460\\
0.615	-0.460\\
0.615	-0.461\\
0.611	-0.461\\
0.611	-0.462\\
0.607	-0.462\\
0.607	-0.463\\
0.603	-0.463\\
0.603	-0.464\\
0.599	-0.464\\
0.599	-0.465\\
0.595	-0.465\\
0.595	-0.466\\
0.591	-0.466\\
0.591	-0.467\\
0.586	-0.467\\
0.586	-0.468\\
0.582	-0.468\\
0.582	-0.469\\
0.578	-0.469\\
0.578	-0.470\\
0.573	-0.470\\
0.573	-0.471\\
0.569	-0.471\\
0.569	-0.472\\
0.565	-0.472\\
0.565	-0.473\\
0.560	-0.473\\
0.560	-0.474\\
0.556	-0.474\\
0.556	-0.475\\
0.551	-0.475\\
0.551	-0.476\\
0.547	-0.476\\
0.547	-0.477\\
0.542	-0.477\\
0.542	-0.478\\
0.537	-0.478\\
0.537	-0.479\\
0.533	-0.479\\
0.533	-0.480\\
0.528	-0.480\\
0.528	-0.481\\
0.524	-0.481\\
0.524	-0.482\\
0.519	-0.482\\
0.519	-0.483\\
0.514	-0.483\\
0.514	-0.484\\
0.509	-0.484\\
0.509	-0.485\\
0.505	-0.485\\
0.505	-0.486\\
0.500	-0.486\\
0.500	-0.487\\
0.495	-0.487\\
0.495	-0.488\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
-0.5	-0.5\\
0.5	-0.5\\
0.5	0.5\\
-0.5	0.5\\
-0.5	-0.5\\
}--cycle;


\addplot[plotstyleHJ15] table[row sep=crcr]{%
	x	y\\
-1.071	0.857\\
-0.857	0.429\\
-0.857	0.643\\
-0.857	0.857\\
-0.643	0.214\\
-0.643	0.429\\
-0.643	0.643\\
-0.643	0.857\\
-0.429	-0.429\\
-0.429	-0.214\\
-0.429	0.000\\
-0.429	0.214\\
-0.429	0.429\\
-0.429	0.643\\
-0.429	0.857\\
-0.214	-0.429\\
-0.214	-0.214\\
-0.214	0.000\\
-0.214	0.214\\
-0.214	0.429\\
-0.214	0.643\\
-0.214	0.857\\
0.000	-0.429\\
0.000	-0.214\\
0.000	0.000\\
0.000	0.214\\
0.000	0.429\\
0.000	0.643\\
0.000	0.857\\
0.214	-0.429\\
0.214	-0.214\\
0.214	0.000\\
0.214	0.214\\
0.214	0.429\\
0.214	0.643\\
0.429	-0.429\\
0.429	-0.214\\
0.429	0.000\\
0.429	0.214\\
0.429	0.429\\
0.643	-0.429\\
0.643	-0.214\\
0.643	0.000\\
};
\addplot[plotstyleHJ35] table[row sep=crcr]{%
	x	y\\
	-1.147	0.882\\
-1.059	0.706\\
-1.059	0.794\\
-1.059	0.882\\
-1.059	0.971\\
-0.971	0.618\\
-0.971	0.706\\
-0.971	0.794\\
-0.971	0.882\\
-0.971	0.971\\
-0.882	0.441\\
-0.882	0.529\\
-0.882	0.618\\
-0.882	0.706\\
-0.882	0.794\\
-0.882	0.882\\
-0.882	0.971\\
-0.794	0.353\\
-0.794	0.441\\
-0.794	0.529\\
-0.794	0.618\\
-0.794	0.706\\
-0.794	0.794\\
-0.794	0.882\\
-0.794	0.971\\
-0.706	0.265\\
-0.706	0.353\\
-0.706	0.441\\
-0.706	0.529\\
-0.706	0.618\\
-0.706	0.706\\
-0.706	0.794\\
-0.706	0.882\\
-0.706	0.971\\
-0.618	0.176\\
-0.618	0.265\\
-0.618	0.353\\
-0.618	0.441\\
-0.618	0.529\\
-0.618	0.618\\
-0.618	0.706\\
-0.618	0.794\\
-0.618	0.882\\
-0.618	0.971\\
-0.529	0.088\\
-0.529	0.176\\
-0.529	0.265\\
-0.529	0.353\\
-0.529	0.441\\
-0.529	0.529\\
-0.529	0.618\\
-0.529	0.706\\
-0.529	0.794\\
-0.529	0.882\\
-0.529	0.971\\
-0.441	-0.441\\
-0.441	-0.353\\
-0.441	-0.265\\
-0.441	-0.176\\
-0.441	-0.088\\
-0.441	0.000\\
-0.441	0.088\\
-0.441	0.176\\
-0.441	0.265\\
-0.441	0.353\\
-0.441	0.441\\
-0.441	0.529\\
-0.441	0.618\\
-0.441	0.706\\
-0.441	0.794\\
-0.441	0.882\\
-0.441	0.971\\
-0.353	-0.441\\
-0.353	-0.353\\
-0.353	-0.265\\
-0.353	-0.176\\
-0.353	-0.088\\
-0.353	0.000\\
-0.353	0.088\\
-0.353	0.176\\
-0.353	0.265\\
-0.353	0.353\\
-0.353	0.441\\
-0.353	0.529\\
-0.353	0.618\\
-0.353	0.706\\
-0.353	0.794\\
-0.353	0.882\\
-0.353	0.971\\
-0.265	-0.441\\
-0.265	-0.353\\
-0.265	-0.265\\
-0.265	-0.176\\
-0.265	-0.088\\
-0.265	0.000\\
-0.265	0.088\\
-0.265	0.176\\
-0.265	0.265\\
-0.265	0.353\\
-0.265	0.441\\
-0.265	0.529\\
-0.265	0.618\\
-0.265	0.706\\
-0.265	0.794\\
-0.265	0.882\\
-0.265	0.971\\
-0.176	-0.441\\
-0.176	-0.353\\
-0.176	-0.265\\
-0.176	-0.176\\
-0.176	-0.088\\
-0.176	0.000\\
-0.176	0.088\\
-0.176	0.176\\
-0.176	0.265\\
-0.176	0.353\\
-0.176	0.441\\
-0.176	0.529\\
-0.176	0.618\\
-0.176	0.706\\
-0.176	0.794\\
-0.176	0.882\\
-0.088	-0.441\\
-0.088	-0.353\\
-0.088	-0.265\\
-0.088	-0.176\\
-0.088	-0.088\\
-0.088	0.000\\
-0.088	0.088\\
-0.088	0.176\\
-0.088	0.265\\
-0.088	0.353\\
-0.088	0.441\\
-0.088	0.529\\
-0.088	0.618\\
-0.088	0.706\\
-0.088	0.794\\
-0.088	0.882\\
0.000	-0.441\\
0.000	-0.353\\
0.000	-0.265\\
0.000	-0.176\\
0.000	-0.088\\
0.000	0.000\\
0.000	0.088\\
0.000	0.176\\
0.000	0.265\\
0.000	0.353\\
0.000	0.441\\
0.000	0.529\\
0.000	0.618\\
0.000	0.706\\
0.000	0.794\\
0.088	-0.441\\
0.088	-0.353\\
0.088	-0.265\\
0.088	-0.176\\
0.088	-0.088\\
0.088	0.000\\
0.088	0.088\\
0.088	0.176\\
0.088	0.265\\
0.088	0.353\\
0.088	0.441\\
0.088	0.529\\
0.088	0.618\\
0.088	0.706\\
0.088	0.794\\
0.176	-0.441\\
0.176	-0.353\\
0.176	-0.265\\
0.176	-0.176\\
0.176	-0.088\\
0.176	0.000\\
0.176	0.088\\
0.176	0.176\\
0.176	0.265\\
0.176	0.353\\
0.176	0.441\\
0.176	0.529\\
0.176	0.618\\
0.176	0.706\\
0.265	-0.441\\
0.265	-0.353\\
0.265	-0.265\\
0.265	-0.176\\
0.265	-0.088\\
0.265	0.000\\
0.265	0.088\\
0.265	0.176\\
0.265	0.265\\
0.265	0.353\\
0.265	0.441\\
0.265	0.529\\
0.265	0.618\\
0.265	0.706\\
0.353	-0.441\\
0.353	-0.353\\
0.353	-0.265\\
0.353	-0.176\\
0.353	-0.088\\
0.353	0.000\\
0.353	0.088\\
0.353	0.176\\
0.353	0.265\\
0.353	0.353\\
0.353	0.441\\
0.353	0.529\\
0.353	0.618\\
0.441	-0.441\\
0.441	-0.353\\
0.441	-0.265\\
0.441	-0.176\\
0.441	-0.088\\
0.441	0.000\\
0.441	0.088\\
0.441	0.176\\
0.441	0.265\\
0.441	0.353\\
0.441	0.441\\
0.441	0.529\\
0.529	-0.441\\
0.529	-0.353\\
0.529	-0.265\\
0.529	-0.176\\
0.529	-0.088\\
0.529	0.000\\
0.529	0.088\\
0.529	0.176\\
0.618	-0.441\\
0.618	-0.353\\
0.618	-0.265\\
0.618	-0.176\\
0.618	-0.088\\
0.618	0.000\\
0.618	0.088\\
0.706	-0.441\\
0.706	-0.353\\
0.706	-0.265\\
0.706	-0.176\\
0.706	-0.088\\
0.706	0.000\\
0.794	-0.353\\
0.794	-0.265\\
0.794	-0.176\\
0.794	-0.088\\
};



==> figures/pursuitevasion_maximal_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-0.490	-0.490\\
-0.491	-0.244\\
-0.536	-0.199\\
-0.542	-0.193\\
-0.548	-0.187\\
-0.554	-0.181\\
-0.559	-0.175\\
-0.565	-0.169\\
-0.571	-0.163\\
-0.576	-0.157\\
-0.582	-0.151\\
-0.587	-0.145\\
-0.592	-0.139\\
-0.598	-0.133\\
-0.603	-0.127\\
-0.608	-0.121\\
-0.613	-0.115\\
-0.618	-0.109\\
-0.623	-0.103\\
-0.628	-0.097\\
-0.633	-0.091\\
-0.638	-0.085\\
-0.643	-0.079\\
-0.648	-0.073\\
-0.652	-0.067\\
-0.657	-0.061\\
-0.661	-0.055\\
-0.666	-0.049\\
-0.670	-0.043\\
-0.675	-0.037\\
-0.679	-0.031\\
-0.683	-0.025\\
-0.687	-0.019\\
-0.691	-0.013\\
-0.695	-0.007\\
-0.699	-0.001\\
-0.703	0.005\\
-0.707	0.011\\
-0.711	0.017\\
-0.715	0.023\\
-0.718	0.029\\
-0.722	0.035\\
-0.726	0.041\\
-0.729	0.047\\
-0.733	0.053\\
-0.736	0.059\\
-0.739	0.065\\
-0.743	0.071\\
-0.746	0.077\\
-0.749	0.083\\
-0.752	0.089\\
-0.755	0.095\\
-0.758	0.101\\
-0.761	0.107\\
-0.764	0.113\\
-0.767	0.119\\
-0.769	0.125\\
-0.772	0.131\\
-0.775	0.137\\
-0.777	0.143\\
-0.780	0.149\\
-0.782	0.155\\
-0.784	0.161\\
-0.787	0.167\\
-0.789	0.173\\
-0.791	0.179\\
-0.793	0.185\\
-0.795	0.191\\
-0.797	0.197\\
-0.799	0.203\\
-0.801	0.209\\
-0.803	0.215\\
-0.805	0.221\\
-0.807	0.227\\
-0.808	0.233\\
-0.810	0.239\\
-0.811	0.245\\
-0.813	0.251\\
-0.814	0.257\\
-0.816	0.263\\
-0.817	0.269\\
-0.818	0.275\\
-0.819	0.281\\
-0.820	0.287\\
-0.821	0.293\\
-0.822	0.299\\
-0.823	0.305\\
-0.824	0.311\\
-0.825	0.317\\
-0.826	0.323\\
-0.826	0.329\\
-0.827	0.335\\
-0.828	0.341\\
-0.828	0.347\\
-0.829	0.353\\
-0.829	0.359\\
-0.829	0.365\\
-0.830	0.371\\
-0.830	0.377\\
-0.830	0.383\\
-0.830	0.389\\
-0.828	0.389\\
-0.828	0.390\\
-0.826	0.390\\
-0.826	0.391\\
-0.824	0.391\\
-0.824	0.392\\
-0.822	0.392\\
-0.822	0.393\\
-0.820	0.393\\
-0.820	0.394\\
-0.818	0.394\\
-0.818	0.395\\
-0.816	0.395\\
-0.816	0.396\\
-0.814	0.396\\
-0.814	0.397\\
-0.812	0.397\\
-0.812	0.398\\
-0.809	0.398\\
-0.809	0.399\\
-0.807	0.399\\
-0.807	0.400\\
-0.805	0.400\\
-0.805	0.401\\
-0.803	0.401\\
-0.803	0.402\\
-0.800	0.402\\
-0.800	0.403\\
-0.798	0.403\\
-0.798	0.404\\
-0.796	0.404\\
-0.796	0.405\\
-0.793	0.405\\
-0.793	0.406\\
-0.791	0.406\\
-0.791	0.407\\
-0.788	0.407\\
-0.788	0.408\\
-0.786	0.408\\
-0.786	0.409\\
-0.783	0.409\\
-0.783	0.410\\
-0.781	0.410\\
-0.781	0.411\\
-0.778	0.411\\
-0.778	0.412\\
-0.776	0.412\\
-0.776	0.413\\
-0.773	0.413\\
-0.773	0.414\\
-0.770	0.414\\
-0.770	0.415\\
-0.768	0.415\\
-0.768	0.416\\
-0.765	0.416\\
-0.765	0.417\\
-0.762	0.417\\
-0.762	0.418\\
-0.759	0.418\\
-0.759	0.419\\
-0.757	0.419\\
-0.757	0.420\\
-0.754	0.420\\
-0.754	0.421\\
-0.751	0.421\\
-0.751	0.422\\
-0.748	0.422\\
-0.748	0.423\\
-0.745	0.423\\
-0.745	0.424\\
-0.742	0.424\\
-0.742	0.425\\
-0.739	0.425\\
-0.739	0.426\\
-0.736	0.426\\
-0.736	0.427\\
-0.733	0.427\\
-0.733	0.428\\
-0.730	0.428\\
-0.730	0.429\\
-0.727	0.429\\
-0.727	0.430\\
-0.724	0.430\\
-0.724	0.431\\
-0.721	0.431\\
-0.721	0.432\\
-0.717	0.432\\
-0.717	0.433\\
-0.714	0.433\\
-0.714	0.434\\
-0.711	0.434\\
-0.711	0.435\\
-0.708	0.435\\
-0.708	0.436\\
-0.704	0.436\\
-0.704	0.437\\
-0.701	0.437\\
-0.701	0.438\\
-0.697	0.438\\
-0.697	0.439\\
-0.694	0.439\\
-0.694	0.440\\
-0.691	0.440\\
-0.691	0.441\\
-0.687	0.441\\
-0.687	0.442\\
-0.684	0.442\\
-0.684	0.443\\
-0.680	0.443\\
-0.680	0.444\\
-0.677	0.444\\
-0.677	0.445\\
-0.673	0.445\\
-0.673	0.446\\
-0.669	0.446\\
-0.669	0.447\\
-0.666	0.447\\
-0.666	0.448\\
-0.662	0.448\\
-0.662	0.449\\
-0.658	0.449\\
-0.658	0.450\\
-0.655	0.450\\
-0.655	0.451\\
-0.651	0.451\\
-0.651	0.452\\
-0.647	0.452\\
-0.647	0.453\\
-0.643	0.453\\
-0.643	0.454\\
-0.639	0.454\\
-0.639	0.455\\
-0.635	0.455\\
-0.635	0.456\\
-0.631	0.456\\
-0.631	0.457\\
-0.627	0.457\\
-0.627	0.458\\
-0.623	0.458\\
-0.623	0.459\\
-0.619	0.459\\
-0.619	0.460\\
-0.615	0.460\\
-0.615	0.461\\
-0.611	0.461\\
-0.611	0.462\\
-0.607	0.462\\
-0.607	0.463\\
-0.603	0.463\\
-0.603	0.464\\
-0.599	0.464\\
-0.599	0.465\\
-0.595	0.465\\
-0.595	0.466\\
-0.591	0.466\\
-0.591	0.467\\
-0.586	0.467\\
-0.586	0.468\\
-0.582	0.468\\
-0.582	0.469\\
-0.578	0.469\\
-0.578	0.470\\
-0.573	0.470\\
-0.573	0.471\\
-0.569	0.471\\
-0.569	0.472\\
-0.565	0.472\\
-0.565	0.473\\
-0.560	0.473\\
-0.560	0.474\\
-0.556	0.474\\
-0.556	0.475\\
-0.551	0.475\\
-0.551	0.476\\
-0.547	0.476\\
-0.547	0.477\\
-0.542	0.477\\
-0.542	0.478\\
-0.537	0.478\\
-0.537	0.479\\
-0.533	0.479\\
-0.533	0.480\\
-0.528	0.480\\
-0.528	0.481\\
-0.524	0.481\\
-0.524	0.482\\
-0.519	0.482\\
-0.519	0.483\\
-0.514	0.483\\
-0.514	0.484\\
-0.509	0.484\\
-0.509	0.485\\
-0.505	0.485\\
-0.505	0.486\\
-0.500	0.486\\
-0.500	0.487\\
-0.495	0.487\\
-0.495	0.488\\
0.490	0.488\\
0.492	-0.003\\
0.492	-0.003\\
0.492	-0.005\\
0.493	-0.006\\
0.493	-0.007\\
0.493	-0.008\\
0.493	-0.009\\
0.493	-0.010\\
0.493	-0.011\\
0.493	-0.012\\
0.493	-0.013\\
0.493	-0.014\\
0.493	-0.015\\
0.493	-0.016\\
0.494	-0.017\\
0.494	-0.018\\
0.494	-0.018\\
0.494	-0.020\\
0.494	-0.021\\
0.494	-0.022\\
0.495	-0.023\\
0.495	-0.024\\
0.495	-0.025\\
0.495	-0.026\\
0.496	-0.027\\
0.496	-0.028\\
0.496	-0.029\\
0.496	-0.030\\
0.497	-0.031\\
0.497	-0.032\\
0.497	-0.033\\
0.498	-0.034\\
0.498	-0.035\\
0.498	-0.036\\
0.499	-0.037\\
0.499	-0.038\\
0.499	-0.039\\
0.500	-0.040\\
0.500	-0.041\\
0.500	-0.042\\
0.501	-0.043\\
0.501	-0.044\\
0.502	-0.045\\
0.502	-0.046\\
0.503	-0.047\\
0.503	-0.048\\
0.503	-0.049\\
0.504	-0.050\\
0.504	-0.051\\
0.505	-0.052\\
0.505	-0.053\\
0.506	-0.054\\
0.506	-0.055\\
0.507	-0.056\\
0.508	-0.057\\
0.508	-0.058\\
0.509	-0.059\\
0.509	-0.060\\
0.510	-0.061\\
0.510	-0.062\\
0.511	-0.063\\
0.512	-0.064\\
0.512	-0.065\\
0.513	-0.066\\
0.514	-0.067\\
0.514	-0.068\\
0.515	-0.069\\
0.516	-0.070\\
0.516	-0.071\\
0.517	-0.072\\
0.518	-0.073\\
0.518	-0.074\\
0.519	-0.075\\
0.520	-0.076\\
0.521	-0.077\\
0.521	-0.078\\
0.522	-0.079\\
0.523	-0.080\\
0.524	-0.081\\
0.524	-0.082\\
0.525	-0.083\\
0.526	-0.084\\
0.527	-0.085\\
0.528	-0.086\\
0.529	-0.087\\
0.529	-0.088\\
0.530	-0.089\\
0.531	-0.090\\
0.532	-0.091\\
0.533	-0.092\\
0.534	-0.093\\
0.535	-0.094\\
0.536	-0.095\\
0.537	-0.096\\
0.538	-0.097\\
0.539	-0.098\\
0.540	-0.099\\
0.540	-0.100\\
0.541	-0.101\\
0.836	-0.397\\
0.842	-0.403\\
0.848	-0.409\\
0.854	-0.415\\
0.859	-0.421\\
0.865	-0.427\\
0.871	-0.433\\
0.876	-0.439\\
0.882	-0.445\\
0.887	-0.451\\
0.892	-0.457\\
0.898	-0.463\\
0.903	-0.469\\
0.908	-0.475\\
0.913	-0.481\\
0.918	-0.487\\
0.923	-0.493\\
0.928	-0.499\\
0.933	-0.505\\
0.938	-0.511\\
0.943	-0.517\\
0.947	-0.523\\
0.952	-0.529\\
0.957	-0.535\\
0.961	-0.541\\
0.966	-0.547\\
0.970	-0.553\\
0.974	-0.559\\
0.979	-0.565\\
0.983	-0.571\\
0.987	-0.577\\
0.991	-0.583\\
0.995	-0.589\\
0.999	-0.595\\
1.003	-0.601\\
1.007	-0.607\\
1.011	-0.613\\
1.015	-0.619\\
1.018	-0.625\\
1.022	-0.631\\
1.026	-0.637\\
1.029	-0.643\\
1.033	-0.649\\
1.036	-0.655\\
1.039	-0.661\\
1.043	-0.667\\
1.046	-0.673\\
1.049	-0.679\\
1.052	-0.685\\
1.055	-0.691\\
1.058	-0.697\\
1.061	-0.703\\
1.064	-0.709\\
1.067	-0.715\\
1.069	-0.721\\
1.072	-0.727\\
1.075	-0.733\\
1.077	-0.739\\
1.080	-0.745\\
1.082	-0.751\\
1.084	-0.757\\
1.087	-0.763\\
1.089	-0.769\\
1.091	-0.775\\
1.093	-0.781\\
1.095	-0.787\\
1.097	-0.793\\
1.099	-0.799\\
1.101	-0.805\\
1.103	-0.811\\
1.105	-0.817\\
1.106	-0.823\\
1.108	-0.829\\
1.110	-0.835\\
1.111	-0.841\\
1.113	-0.847\\
1.114	-0.853\\
1.115	-0.859\\
1.117	-0.865\\
1.118	-0.871\\
1.119	-0.877\\
1.120	-0.883\\
1.121	-0.889\\
1.122	-0.895\\
1.123	-0.901\\
1.124	-0.907\\
1.125	-0.913\\
1.126	-0.919\\
1.126	-0.925\\
1.127	-0.931\\
1.128	-0.937\\
1.128	-0.943\\
1.129	-0.949\\
1.129	-0.955\\
1.129	-0.961\\
1.130	-0.967\\
1.130	-0.973\\
1.130	-0.979\\
1.130	-0.985\\
0.245	-0.985\\
0.240	-0.980\\
0.235	-0.980\\
0.230	-0.975\\
0.225	-0.975\\
0.221	-0.970\\
0.216	-0.970\\
0.211	-0.965\\
0.206	-0.965\\
0.201	-0.960\\
0.196	-0.960\\
0.191	-0.955\\
0.187	-0.955\\
0.182	-0.950\\
0.177	-0.950\\
0.172	-0.945\\
0.167	-0.945\\
0.163	-0.940\\
0.158	-0.940\\
0.153	-0.935\\
0.149	-0.935\\
0.144	-0.930\\
0.139	-0.930\\
0.135	-0.925\\
0.130	-0.925\\
0.126	-0.920\\
0.121	-0.920\\
0.116	-0.915\\
0.111	-0.915\\
0.107	-0.910\\
0.102	-0.910\\
0.098	-0.905\\
0.093	-0.905\\
0.089	-0.900\\
0.084	-0.900\\
0.080	-0.895\\
0.075	-0.895\\
0.071	-0.890\\
0.066	-0.890\\
0.062	-0.885\\
0.057	-0.885\\
0.053	-0.880\\
0.048	-0.880\\
0.044	-0.875\\
0.039	-0.875\\
0.036	-0.870\\
0.031	-0.870\\
0.027	-0.865\\
0.022	-0.865\\
0.018	-0.860\\
0.013	-0.860\\
0.009	-0.855\\
0.005	-0.855\\
0.001	-0.850\\
-0.004	-0.850\\
-0.008	-0.845\\
-0.013	-0.845\\
-0.016	-0.840\\
-0.021	-0.840\\
-0.025	-0.835\\
-0.029	-0.835\\
-0.033	-0.830\\
-0.038	-0.830\\
-0.041	-0.825\\
-0.046	-0.825\\
-0.049	-0.820\\
-0.054	-0.820\\
-0.058	-0.815\\
-0.063	-0.815\\
-0.066	-0.810\\
-0.071	-0.810\\
-0.074	-0.805\\
-0.079	-0.805\\
-0.082	-0.800\\
-0.087	-0.800\\
-0.090	-0.795\\
-0.095	-0.795\\
-0.098	-0.790\\
-0.103	-0.790\\
-0.106	-0.785\\
-0.111	-0.785\\
-0.114	-0.780\\
-0.119	-0.780\\
-0.122	-0.775\\
-0.127	-0.775\\
-0.129	-0.770\\
-0.134	-0.770\\
-0.137	-0.765\\
-0.142	-0.765\\
-0.145	-0.760\\
-0.150	-0.760\\
-0.153	-0.755\\
-0.157	-0.755\\
-0.160	-0.750\\
-0.165	-0.750\\
-0.168	-0.745\\
-0.173	-0.745\\
-0.175	-0.740\\
-0.180	-0.740\\
-0.183	-0.735\\
-0.187	-0.735\\
-0.190	-0.730\\
-0.195	-0.730\\
-0.197	-0.725\\
-0.202	-0.725\\
-0.204	-0.720\\
-0.209	-0.720\\
-0.212	-0.715\\
-0.217	-0.715\\
-0.219	-0.710\\
-0.224	-0.710\\
-0.226	-0.705\\
-0.231	-0.705\\
-0.233	-0.700\\
-0.238	-0.700\\
-0.240	-0.695\\
-0.245	-0.695\\
-0.247	-0.690\\
-0.252	-0.690\\
-0.254	-0.685\\
-0.259	-0.685\\
-0.261	-0.680\\
-0.266	-0.680\\
-0.268	-0.675\\
-0.273	-0.675\\
-0.274	-0.670\\
-0.279	-0.670\\
-0.281	-0.665\\
-0.286	-0.665\\
-0.288	-0.660\\
-0.293	-0.660\\
-0.295	-0.655\\
-0.299	-0.655\\
-0.301	-0.650\\
-0.306	-0.650\\
-0.308	-0.645\\
-0.313	-0.645\\
-0.314	-0.640\\
-0.319	-0.640\\
-0.321	-0.635\\
-0.325	-0.635\\
-0.327	-0.630\\
-0.332	-0.630\\
-0.333	-0.625\\
-0.338	-0.625\\
-0.339	-0.620\\
-0.344	-0.620\\
-0.346	-0.615\\
-0.351	-0.615\\
-0.352	-0.610\\
-0.357	-0.610\\
-0.358	-0.605\\
-0.363	-0.605\\
-0.364	-0.600\\
-0.369	-0.600\\
-0.370	-0.595\\
-0.375	-0.595\\
-0.376	-0.590\\
-0.381	-0.590\\
-0.382	-0.585\\
-0.387	-0.585\\
-0.388	-0.580\\
-0.393	-0.580\\
-0.394	-0.575\\
-0.399	-0.575\\
-0.399	-0.570\\
-0.404	-0.570\\
-0.405	-0.565\\
-0.410	-0.565\\
-0.411	-0.560\\
-0.416	-0.560\\
-0.417	-0.555\\
-0.421	-0.555\\
-0.422	-0.550\\
-0.427	-0.550\\
-0.428	-0.545\\
-0.433	-0.545\\
-0.433	-0.540\\
-0.438	-0.540\\
-0.439	-0.535\\
-0.443	-0.535\\
-0.444	-0.530\\
-0.449	-0.530\\
-0.449	-0.525\\
-0.454	-0.525\\
-0.454	-0.520\\
-0.459	-0.520\\
-0.460	-0.515\\
-0.465	-0.515\\
-0.465	-0.510\\
-0.470	-0.510\\
-0.470	-0.505\\
-0.475	-0.505\\
-0.475	-0.500\\
-0.480	-0.500\\
-0.480	-0.495\\
-0.485	-0.495\\
-0.485	-0.490\\
-0.490	-0.490\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
-0.5	-0.5\\
0.5	-0.5\\
0.5	0.5\\
-0.5	0.5\\
-0.5	-0.5\\
}--cycle;


\addplot[plotstyleHJ15] table[row sep=crcr]{%
	x	y\\
	-0.643	0.000\\
-0.643	0.214\\
-0.643	0.429\\
-0.429	-0.429\\
-0.429	-0.214\\
-0.429	0.000\\
-0.429	0.214\\
-0.429	0.429\\
-0.214	-0.643\\
-0.214	-0.429\\
-0.214	-0.214\\
-0.214	0.000\\
-0.214	0.214\\
-0.214	0.429\\
0.000	-0.857\\
0.000	-0.643\\
0.000	-0.429\\
0.000	-0.214\\
0.000	0.000\\
0.000	0.214\\
0.000	0.429\\
0.214	-0.857\\
0.214	-0.643\\
0.214	-0.429\\
0.214	-0.214\\
0.214	0.000\\
0.214	0.214\\
0.214	0.429\\
0.429	-0.857\\
0.429	-0.643\\
0.429	-0.429\\
0.429	-0.214\\
0.429	0.000\\
0.429	0.214\\
0.429	0.429\\
0.643	-0.857\\
0.643	-0.643\\
0.643	-0.429\\
0.643	-0.214\\
0.857	-0.857\\
0.857	-0.643\\
0.857	-0.429\\
1.071	-0.857\\
};
\addplot[plotstyleHJ35] table[row sep=crcr]{%
	x	y\\
-0.794	0.088\\
-0.794	0.176\\
-0.794	0.265\\
-0.794	0.353\\
-0.706	0.000\\
-0.706	0.088\\
-0.706	0.176\\
-0.706	0.265\\
-0.706	0.353\\
-0.706	0.441\\
-0.618	-0.088\\
-0.618	0.000\\
-0.618	0.088\\
-0.618	0.176\\
-0.618	0.265\\
-0.618	0.353\\
-0.618	0.441\\
-0.529	-0.176\\
-0.529	-0.088\\
-0.529	0.000\\
-0.529	0.088\\
-0.529	0.176\\
-0.529	0.265\\
-0.529	0.353\\
-0.529	0.441\\
-0.441	-0.529\\
-0.441	-0.441\\
-0.441	-0.353\\
-0.441	-0.265\\
-0.441	-0.176\\
-0.441	-0.088\\
-0.441	0.000\\
-0.441	0.088\\
-0.441	0.176\\
-0.441	0.265\\
-0.441	0.353\\
-0.441	0.441\\
-0.353	-0.618\\
-0.353	-0.529\\
-0.353	-0.441\\
-0.353	-0.353\\
-0.353	-0.265\\
-0.353	-0.176\\
-0.353	-0.088\\
-0.353	0.000\\
-0.353	0.088\\
-0.353	0.176\\
-0.353	0.265\\
-0.353	0.353\\
-0.353	0.441\\
-0.265	-0.706\\
-0.265	-0.618\\
-0.265	-0.529\\
-0.265	-0.441\\
-0.265	-0.353\\
-0.265	-0.265\\
-0.265	-0.176\\
-0.265	-0.088\\
-0.265	0.000\\
-0.265	0.088\\
-0.265	0.176\\
-0.265	0.265\\
-0.265	0.353\\
-0.265	0.441\\
-0.176	-0.706\\
-0.176	-0.618\\
-0.176	-0.529\\
-0.176	-0.441\\
-0.176	-0.353\\
-0.176	-0.265\\
-0.176	-0.176\\
-0.176	-0.088\\
-0.176	0.000\\
-0.176	0.088\\
-0.176	0.176\\
-0.176	0.265\\
-0.176	0.353\\
-0.176	0.441\\
-0.088	-0.794\\
-0.088	-0.706\\
-0.088	-0.618\\
-0.088	-0.529\\
-0.088	-0.441\\
-0.088	-0.353\\
-0.088	-0.265\\
-0.088	-0.176\\
-0.088	-0.088\\
-0.088	0.000\\
-0.088	0.088\\
-0.088	0.176\\
-0.088	0.265\\
-0.088	0.353\\
-0.088	0.441\\
0.000	-0.794\\
0.000	-0.706\\
0.000	-0.618\\
0.000	-0.529\\
0.000	-0.441\\
0.000	-0.353\\
0.000	-0.265\\
0.000	-0.176\\
0.000	-0.088\\
0.000	0.000\\
0.000	0.088\\
0.000	0.176\\
0.000	0.265\\
0.000	0.353\\
0.000	0.441\\
0.088	-0.882\\
0.088	-0.794\\
0.088	-0.706\\
0.088	-0.618\\
0.088	-0.529\\
0.088	-0.441\\
0.088	-0.353\\
0.088	-0.265\\
0.088	-0.176\\
0.088	-0.088\\
0.088	0.000\\
0.088	0.088\\
0.088	0.176\\
0.088	0.265\\
0.088	0.353\\
0.088	0.441\\
0.176	-0.882\\
0.176	-0.794\\
0.176	-0.706\\
0.176	-0.618\\
0.176	-0.529\\
0.176	-0.441\\
0.176	-0.353\\
0.176	-0.265\\
0.176	-0.176\\
0.176	-0.088\\
0.176	0.000\\
0.176	0.088\\
0.176	0.176\\
0.176	0.265\\
0.176	0.353\\
0.176	0.441\\
0.265	-0.971\\
0.265	-0.882\\
0.265	-0.794\\
0.265	-0.706\\
0.265	-0.618\\
0.265	-0.529\\
0.265	-0.441\\
0.265	-0.353\\
0.265	-0.265\\
0.265	-0.176\\
0.265	-0.088\\
0.265	0.000\\
0.265	0.088\\
0.265	0.176\\
0.265	0.265\\
0.265	0.353\\
0.265	0.441\\
0.353	-0.971\\
0.353	-0.882\\
0.353	-0.794\\
0.353	-0.706\\
0.353	-0.618\\
0.353	-0.529\\
0.353	-0.441\\
0.353	-0.353\\
0.353	-0.265\\
0.353	-0.176\\
0.353	-0.088\\
0.353	0.000\\
0.353	0.088\\
0.353	0.176\\
0.353	0.265\\
0.353	0.353\\
0.353	0.441\\
0.441	-0.971\\
0.441	-0.882\\
0.441	-0.794\\
0.441	-0.706\\
0.441	-0.618\\
0.441	-0.529\\
0.441	-0.441\\
0.441	-0.353\\
0.441	-0.265\\
0.441	-0.176\\
0.441	-0.088\\
0.441	0.000\\
0.441	0.088\\
0.441	0.176\\
0.441	0.265\\
0.441	0.353\\
0.441	0.441\\
0.529	-0.971\\
0.529	-0.882\\
0.529	-0.794\\
0.529	-0.706\\
0.529	-0.618\\
0.529	-0.529\\
0.529	-0.441\\
0.529	-0.353\\
0.529	-0.265\\
0.529	-0.176\\
0.529	-0.088\\
0.618	-0.971\\
0.618	-0.882\\
0.618	-0.794\\
0.618	-0.706\\
0.618	-0.618\\
0.618	-0.529\\
0.618	-0.441\\
0.618	-0.353\\
0.618	-0.265\\
0.618	-0.176\\
0.706	-0.971\\
0.706	-0.882\\
0.706	-0.794\\
0.706	-0.706\\
0.706	-0.618\\
0.706	-0.529\\
0.706	-0.441\\
0.706	-0.353\\
0.706	-0.265\\
0.794	-0.971\\
0.794	-0.882\\
0.794	-0.794\\
0.794	-0.706\\
0.794	-0.618\\
0.794	-0.529\\
0.794	-0.441\\
0.794	-0.353\\
0.882	-0.971\\
0.882	-0.882\\
0.882	-0.794\\
0.882	-0.706\\
0.882	-0.618\\
0.882	-0.529\\
0.882	-0.441\\
0.971	-0.971\\
0.971	-0.882\\
0.971	-0.794\\
0.971	-0.706\\
0.971	-0.618\\
1.059	-0.971\\
1.059	-0.882\\
1.059	-0.794\\
1.059	-0.706\\
1.147	-0.882\\
};


==> figures/pursuitevasion_maximal_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{$\targetset{}$}
\addlegendimage{plotstyle1}
\addlegendentry{$\innerBRSEA{-\tau}$: \cref{alg:BRSEA_ti}}
\addlegendimage{plotstyleHJ15}
\addlegendentry{$\innerBRSEA{-\tau}$: HJ ($\grid{} = 15$)}
\addlegendimage{plotstyleHJ35}
\addlegendentry{$\innerBRSEA{-\tau}$: HJ ($\grid{} = 35$)}




==> figures/pursuitevasion_minimal_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.505	-0.499\\
0.505	-0.501\\
-0.500	-0.501\\
-0.503	0.001\\
-0.503	0.003\\
-0.503	0.005\\
-0.503	0.007\\
-0.503	0.009\\
-0.503	0.011\\
-0.503	0.013\\
-0.503	0.015\\
-0.503	0.017\\
-0.504	0.019\\
-0.504	0.021\\
-0.504	0.023\\
-0.504	0.025\\
-0.504	0.027\\
-0.505	0.029\\
-0.505	0.031\\
-0.505	0.033\\
-0.506	0.035\\
-0.506	0.037\\
-0.507	0.039\\
-0.507	0.041\\
-0.507	0.043\\
-0.508	0.045\\
-0.508	0.047\\
-0.509	0.049\\
-0.509	0.051\\
-0.510	0.053\\
-0.510	0.055\\
-0.511	0.057\\
-0.512	0.059\\
-0.512	0.061\\
-0.513	0.063\\
-0.513	0.065\\
-0.514	0.067\\
-0.515	0.069\\
-0.515	0.071\\
-0.516	0.073\\
-0.517	0.075\\
-0.518	0.077\\
-0.519	0.079\\
-0.519	0.081\\
-0.520	0.083\\
-0.521	0.085\\
-0.522	0.087\\
-0.523	0.089\\
-0.524	0.091\\
-0.525	0.093\\
-0.526	0.095\\
-0.527	0.097\\
-0.528	0.099\\
-0.529	0.101\\
-0.530	0.103\\
-0.531	0.105\\
-0.532	0.107\\
-0.533	0.109\\
-0.534	0.111\\
-0.535	0.113\\
-0.536	0.115\\
-0.537	0.117\\
-0.539	0.119\\
-0.540	0.121\\
-0.541	0.123\\
-0.542	0.125\\
-0.543	0.127\\
-0.545	0.129\\
-0.546	0.131\\
-0.547	0.133\\
-0.549	0.135\\
-0.550	0.137\\
-0.552	0.139\\
-0.553	0.141\\
-0.554	0.143\\
-0.556	0.145\\
-0.557	0.147\\
-0.559	0.149\\
-0.560	0.151\\
-0.562	0.153\\
-0.563	0.155\\
-0.565	0.157\\
-0.567	0.159\\
-0.568	0.161\\
-0.570	0.163\\
-0.571	0.165\\
-0.573	0.167\\
-0.575	0.169\\
-0.576	0.171\\
-0.578	0.173\\
-0.580	0.175\\
-0.582	0.177\\
-0.584	0.179\\
-0.585	0.181\\
-0.587	0.183\\
-0.589	0.185\\
-0.591	0.187\\
-0.593	0.189\\
-0.595	0.191\\
-0.597	0.193\\
-0.599	0.195\\
-1.005	0.603\\
0.362	0.603\\
0.363	0.600\\
0.368	0.600\\
0.369	0.596\\
0.374	0.596\\
0.375	0.592\\
0.380	0.592\\
0.381	0.588\\
0.386	0.588\\
0.386	0.584\\
0.391	0.584\\
0.392	0.580\\
0.397	0.580\\
0.398	0.576\\
0.403	0.576\\
0.404	0.572\\
0.409	0.572\\
0.409	0.568\\
0.414	0.568\\
0.415	0.564\\
0.420	0.564\\
0.421	0.560\\
0.426	0.560\\
0.426	0.556\\
0.431	0.556\\
0.432	0.552\\
0.437	0.552\\
0.437	0.548\\
0.442	0.548\\
0.443	0.544\\
0.448	0.544\\
0.448	0.540\\
0.453	0.540\\
0.453	0.536\\
0.458	0.536\\
0.459	0.532\\
0.464	0.532\\
0.464	0.528\\
0.469	0.528\\
0.469	0.524\\
0.474	0.524\\
0.475	0.520\\
0.480	0.520\\
0.480	0.516\\
0.485	0.516\\
0.485	0.512\\
0.490	0.512\\
0.490	0.508\\
0.495	0.508\\
0.495	0.504\\
0.500	0.504\\
0.502	0.201\\
0.756	-0.055\\
0.756	-0.385\\
0.756	-0.385\\
0.756	-0.387\\
0.754	-0.387\\
0.754	-0.389\\
0.750	-0.389\\
0.750	-0.391\\
0.746	-0.391\\
0.746	-0.393\\
0.742	-0.393\\
0.742	-0.395\\
0.738	-0.395\\
0.738	-0.397\\
0.735	-0.397\\
0.735	-0.399\\
0.731	-0.399\\
0.731	-0.401\\
0.726	-0.401\\
0.726	-0.403\\
0.722	-0.403\\
0.722	-0.405\\
0.718	-0.405\\
0.718	-0.407\\
0.714	-0.407\\
0.714	-0.409\\
0.710	-0.409\\
0.710	-0.411\\
0.706	-0.411\\
0.706	-0.413\\
0.702	-0.413\\
0.702	-0.415\\
0.698	-0.415\\
0.698	-0.417\\
0.694	-0.417\\
0.694	-0.419\\
0.689	-0.419\\
0.689	-0.421\\
0.685	-0.421\\
0.685	-0.423\\
0.681	-0.423\\
0.681	-0.425\\
0.677	-0.425\\
0.677	-0.427\\
0.672	-0.427\\
0.672	-0.429\\
0.668	-0.429\\
0.668	-0.431\\
0.664	-0.431\\
0.664	-0.433\\
0.659	-0.433\\
0.659	-0.435\\
0.655	-0.435\\
0.655	-0.437\\
0.651	-0.437\\
0.651	-0.439\\
0.646	-0.439\\
0.646	-0.441\\
0.642	-0.441\\
0.642	-0.443\\
0.637	-0.443\\
0.637	-0.445\\
0.633	-0.445\\
0.633	-0.447\\
0.629	-0.447\\
0.629	-0.449\\
0.624	-0.449\\
0.624	-0.451\\
0.619	-0.451\\
0.619	-0.453\\
0.615	-0.453\\
0.615	-0.455\\
0.610	-0.455\\
0.610	-0.457\\
0.606	-0.457\\
0.606	-0.459\\
0.601	-0.459\\
0.601	-0.461\\
0.597	-0.461\\
0.597	-0.463\\
0.592	-0.463\\
0.592	-0.465\\
0.587	-0.465\\
0.587	-0.467\\
0.583	-0.467\\
0.583	-0.469\\
0.578	-0.469\\
0.578	-0.471\\
0.573	-0.471\\
0.573	-0.473\\
0.568	-0.473\\
0.568	-0.475\\
0.564	-0.475\\
0.564	-0.477\\
0.559	-0.477\\
0.559	-0.479\\
0.554	-0.479\\
0.554	-0.481\\
0.549	-0.481\\
0.549	-0.483\\
0.544	-0.483\\
0.544	-0.485\\
0.540	-0.485\\
0.540	-0.487\\
0.535	-0.487\\
0.535	-0.489\\
0.530	-0.489\\
0.530	-0.491\\
0.525	-0.491\\
0.525	-0.493\\
0.520	-0.493\\
0.520	-0.495\\
0.515	-0.495\\
0.515	-0.497\\
0.510	-0.497\\
0.510	-0.499\\
0.505	-0.499\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
-0.5	-0.5\\
0.5	-0.5\\
0.5	0.5\\
-0.5	0.5\\
-0.5	-0.5\\
}--cycle;


\addplot [plotstyleHJ15]
table[row sep=crcr]{%
-0.643	0.429\\
-0.429	-0.429\\
-0.429	-0.214\\
-0.429	0.000\\
-0.429	0.214\\
-0.429	0.429\\
-0.214	-0.429\\
-0.214	-0.214\\
-0.214	0.000\\
-0.214	0.214\\
-0.214	0.429\\
0.000	-0.429\\
0.000	-0.214\\
0.000	0.000\\
0.000	0.214\\
0.000	0.429\\
0.214	-0.429\\
0.214	-0.214\\
0.214	0.000\\
0.214	0.214\\
0.214	0.429\\
0.429	-0.429\\
0.429	-0.214\\
0.429	0.000\\
0.429	0.214\\
0.429	0.429\\
0.643	-0.214\\
};
\addplot [plotstyleHJ35]
table[row sep=crcr]{%
-0.706	0.529\\
-0.618	0.353\\
-0.618	0.441\\
-0.618	0.529\\
-0.529	0.176\\
-0.529	0.265\\
-0.529	0.353\\
-0.529	0.441\\
-0.529	0.529\\
-0.441	-0.441\\
-0.441	-0.353\\
-0.441	-0.265\\
-0.441	-0.176\\
-0.441	-0.088\\
-0.441	0.000\\
-0.441	0.088\\
-0.441	0.176\\
-0.441	0.265\\
-0.441	0.353\\
-0.441	0.441\\
-0.441	0.529\\
-0.353	-0.441\\
-0.353	-0.353\\
-0.353	-0.265\\
-0.353	-0.176\\
-0.353	-0.088\\
-0.353	0.000\\
-0.353	0.088\\
-0.353	0.176\\
-0.353	0.265\\
-0.353	0.353\\
-0.353	0.441\\
-0.353	0.529\\
-0.265	-0.441\\
-0.265	-0.353\\
-0.265	-0.265\\
-0.265	-0.176\\
-0.265	-0.088\\
-0.265	0.000\\
-0.265	0.088\\
-0.265	0.176\\
-0.265	0.265\\
-0.265	0.353\\
-0.265	0.441\\
-0.265	0.529\\
-0.176	-0.441\\
-0.176	-0.353\\
-0.176	-0.265\\
-0.176	-0.176\\
-0.176	-0.088\\
-0.176	0.000\\
-0.176	0.088\\
-0.176	0.176\\
-0.176	0.265\\
-0.176	0.353\\
-0.176	0.441\\
-0.176	0.529\\
-0.088	-0.441\\
-0.088	-0.353\\
-0.088	-0.265\\
-0.088	-0.176\\
-0.088	-0.088\\
-0.088	0.000\\
-0.088	0.088\\
-0.088	0.176\\
-0.088	0.265\\
-0.088	0.353\\
-0.088	0.441\\
-0.088	0.529\\
0.000	-0.441\\
0.000	-0.353\\
0.000	-0.265\\
0.000	-0.176\\
0.000	-0.088\\
0.000	0.000\\
0.000	0.088\\
0.000	0.176\\
0.000	0.265\\
0.000	0.353\\
0.000	0.441\\
0.000	0.529\\
0.088	-0.441\\
0.088	-0.353\\
0.088	-0.265\\
0.088	-0.176\\
0.088	-0.088\\
0.088	0.000\\
0.088	0.088\\
0.088	0.176\\
0.088	0.265\\
0.088	0.353\\
0.088	0.441\\
0.088	0.529\\
0.176	-0.441\\
0.176	-0.353\\
0.176	-0.265\\
0.176	-0.176\\
0.176	-0.088\\
0.176	0.000\\
0.176	0.088\\
0.176	0.176\\
0.176	0.265\\
0.176	0.353\\
0.176	0.441\\
0.176	0.529\\
0.265	-0.441\\
0.265	-0.353\\
0.265	-0.265\\
0.265	-0.176\\
0.265	-0.088\\
0.265	0.000\\
0.265	0.088\\
0.265	0.176\\
0.265	0.265\\
0.265	0.353\\
0.265	0.441\\
0.265	0.529\\
0.353	-0.441\\
0.353	-0.353\\
0.353	-0.265\\
0.353	-0.176\\
0.353	-0.088\\
0.353	0.000\\
0.353	0.088\\
0.353	0.176\\
0.353	0.265\\
0.353	0.353\\
0.353	0.441\\
0.353	0.529\\
0.441	-0.441\\
0.441	-0.353\\
0.441	-0.265\\
0.441	-0.176\\
0.441	-0.088\\
0.441	0.000\\
0.441	0.088\\
0.441	0.176\\
0.441	0.265\\
0.441	0.353\\
0.441	0.441\\
0.529	-0.441\\
0.529	-0.353\\
0.529	-0.265\\
0.529	-0.176\\
0.529	-0.088\\
0.529	0.000\\
0.618	-0.353\\
0.618	-0.265\\
0.618	-0.176\\
0.618	-0.088\\
0.706	-0.265\\
};




==> figures/pursuitevasion_minimal_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-0.500	-0.504\\
-0.502	-0.179\\
-0.756	0.108\\
-0.756	0.103\\
-0.756	0.383\\
-0.756	0.383\\
-0.756	0.387\\
-0.754	0.387\\
-0.754	0.389\\
-0.750	0.389\\
-0.750	0.391\\
-0.746	0.391\\
-0.746	0.393\\
-0.742	0.393\\
-0.742	0.395\\
-0.738	0.395\\
-0.738	0.397\\
-0.735	0.397\\
-0.735	0.399\\
-0.731	0.399\\
-0.731	0.401\\
-0.726	0.401\\
-0.726	0.403\\
-0.722	0.403\\
-0.722	0.405\\
-0.718	0.405\\
-0.718	0.407\\
-0.714	0.407\\
-0.714	0.409\\
-0.710	0.409\\
-0.710	0.411\\
-0.706	0.411\\
-0.706	0.413\\
-0.702	0.413\\
-0.702	0.415\\
-0.698	0.415\\
-0.698	0.417\\
-0.694	0.417\\
-0.694	0.419\\
-0.689	0.419\\
-0.689	0.421\\
-0.685	0.421\\
-0.685	0.423\\
-0.681	0.423\\
-0.681	0.425\\
-0.677	0.425\\
-0.677	0.427\\
-0.672	0.427\\
-0.672	0.429\\
-0.668	0.429\\
-0.668	0.431\\
-0.664	0.431\\
-0.664	0.433\\
-0.659	0.433\\
-0.659	0.435\\
-0.655	0.435\\
-0.655	0.437\\
-0.651	0.437\\
-0.651	0.439\\
-0.646	0.439\\
-0.646	0.441\\
-0.642	0.441\\
-0.642	0.443\\
-0.637	0.443\\
-0.637	0.445\\
-0.633	0.445\\
-0.633	0.447\\
-0.629	0.447\\
-0.629	0.449\\
-0.624	0.449\\
-0.624	0.451\\
-0.619	0.451\\
-0.619	0.453\\
-0.615	0.453\\
-0.615	0.455\\
-0.610	0.455\\
-0.610	0.457\\
-0.606	0.457\\
-0.606	0.459\\
-0.601	0.459\\
-0.601	0.461\\
-0.597	0.461\\
-0.597	0.463\\
-0.592	0.463\\
-0.592	0.465\\
-0.587	0.465\\
-0.587	0.467\\
-0.583	0.467\\
-0.583	0.469\\
-0.578	0.469\\
-0.578	0.471\\
-0.573	0.471\\
-0.573	0.473\\
-0.568	0.473\\
-0.568	0.475\\
-0.564	0.475\\
-0.564	0.477\\
-0.559	0.477\\
-0.559	0.479\\
-0.554	0.479\\
-0.554	0.481\\
-0.549	0.481\\
-0.549	0.483\\
-0.544	0.483\\
-0.544	0.485\\
-0.540	0.485\\
-0.540	0.487\\
-0.535	0.487\\
-0.535	0.489\\
-0.530	0.489\\
-0.530	0.491\\
-0.525	0.491\\
-0.525	0.493\\
-0.520	0.493\\
-0.520	0.495\\
-0.515	0.495\\
-0.515	0.497\\
-0.510	0.497\\
-0.510	0.499\\
-0.505	0.499\\
-0.505	0.501\\
0.500	0.501\\
0.503	-0.001\\
0.503	-0.003\\
0.503	-0.005\\
0.503	-0.007\\
0.503	-0.009\\
0.503	-0.011\\
0.503	-0.013\\
0.503	-0.015\\
0.503	-0.017\\
0.504	-0.019\\
0.504	-0.021\\
0.504	-0.023\\
0.504	-0.025\\
0.504	-0.027\\
0.505	-0.029\\
0.505	-0.031\\
0.505	-0.033\\
0.506	-0.035\\
0.506	-0.037\\
0.507	-0.039\\
0.507	-0.041\\
0.507	-0.043\\
0.508	-0.045\\
0.508	-0.047\\
0.509	-0.049\\
0.509	-0.051\\
0.510	-0.053\\
0.510	-0.055\\
0.511	-0.057\\
0.512	-0.059\\
0.512	-0.061\\
0.513	-0.063\\
0.513	-0.065\\
0.514	-0.067\\
0.515	-0.069\\
0.515	-0.071\\
0.516	-0.073\\
0.517	-0.075\\
0.518	-0.077\\
0.519	-0.079\\
0.519	-0.081\\
0.520	-0.083\\
0.521	-0.085\\
0.522	-0.087\\
0.523	-0.089\\
0.524	-0.091\\
0.525	-0.093\\
0.526	-0.095\\
0.527	-0.097\\
0.528	-0.099\\
0.529	-0.101\\
0.530	-0.103\\
0.531	-0.105\\
0.532	-0.107\\
0.533	-0.109\\
0.534	-0.111\\
0.535	-0.113\\
0.536	-0.115\\
0.537	-0.117\\
0.539	-0.119\\
0.540	-0.121\\
0.541	-0.123\\
0.542	-0.125\\
0.543	-0.127\\
0.545	-0.129\\
0.546	-0.131\\
0.547	-0.133\\
0.549	-0.135\\
0.550	-0.137\\
0.552	-0.139\\
0.553	-0.141\\
0.554	-0.143\\
0.556	-0.145\\
0.557	-0.147\\
0.559	-0.149\\
0.560	-0.151\\
0.562	-0.153\\
0.563	-0.155\\
0.565	-0.157\\
0.567	-0.159\\
0.568	-0.161\\
0.570	-0.163\\
0.571	-0.165\\
0.573	-0.167\\
0.575	-0.169\\
0.576	-0.171\\
0.578	-0.173\\
0.580	-0.175\\
0.582	-0.177\\
0.963	-0.603\\
-0.362	-0.603\\
-0.363	-0.600\\
-0.368	-0.600\\
-0.369	-0.596\\
-0.374	-0.596\\
-0.375	-0.592\\
-0.380	-0.592\\
-0.381	-0.588\\
-0.386	-0.588\\
-0.386	-0.584\\
-0.391	-0.584\\
-0.392	-0.580\\
-0.397	-0.580\\
-0.398	-0.576\\
-0.403	-0.576\\
-0.404	-0.572\\
-0.409	-0.572\\
-0.409	-0.568\\
-0.414	-0.568\\
-0.415	-0.564\\
-0.420	-0.564\\
-0.421	-0.560\\
-0.426	-0.560\\
-0.426	-0.556\\
-0.431	-0.556\\
-0.432	-0.552\\
-0.437	-0.552\\
-0.437	-0.548\\
-0.442	-0.548\\
-0.443	-0.544\\
-0.448	-0.544\\
-0.448	-0.540\\
-0.453	-0.540\\
-0.453	-0.536\\
-0.458	-0.536\\
-0.459	-0.532\\
-0.464	-0.532\\
-0.464	-0.528\\
-0.469	-0.528\\
-0.469	-0.524\\
-0.474	-0.524\\
-0.475	-0.520\\
-0.480	-0.520\\
-0.480	-0.516\\
-0.485	-0.516\\
-0.485	-0.512\\
-0.490	-0.512\\
-0.490	-0.508\\
-0.495	-0.508\\
-0.495	-0.504\\
-0.500	-0.504\\
};



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
-0.5	-0.5\\
0.5	-0.5\\
0.5	0.5\\
-0.5	0.5\\
-0.5	-0.5\\
}--cycle;


\addplot [plotstyleHJ15]
table[row sep=crcr]{%
-0.643	0.214\\
-0.429	-0.429\\
-0.429	-0.214\\
-0.429	0.000\\
-0.429	0.214\\
-0.429	0.429\\
-0.214	-0.429\\
-0.214	-0.214\\
-0.214	0.000\\
-0.214	0.214\\
-0.214	0.429\\
0.000	-0.429\\
0.000	-0.214\\
0.000	0.000\\
0.000	0.214\\
0.000	0.429\\
0.214	-0.429\\
0.214	-0.214\\
0.214	0.000\\
0.214	0.214\\
0.214	0.429\\
0.429	-0.429\\
0.429	-0.214\\
0.429	0.000\\
0.429	0.214\\
0.429	0.429\\
0.643	-0.429\\
};
\addplot [plotstyleHJ35]
table[row sep=crcr]{%
-0.706	0.265\\
-0.618	0.088\\
-0.618	0.176\\
-0.618	0.265\\
-0.618	0.353\\
-0.529	0.000\\
-0.529	0.088\\
-0.529	0.176\\
-0.529	0.265\\
-0.529	0.353\\
-0.529	0.441\\
-0.441	-0.441\\
-0.441	-0.353\\
-0.441	-0.265\\
-0.441	-0.176\\
-0.441	-0.088\\
-0.441	0.000\\
-0.441	0.088\\
-0.441	0.176\\
-0.441	0.265\\
-0.441	0.353\\
-0.441	0.441\\
-0.353	-0.529\\
-0.353	-0.441\\
-0.353	-0.353\\
-0.353	-0.265\\
-0.353	-0.176\\
-0.353	-0.088\\
-0.353	0.000\\
-0.353	0.088\\
-0.353	0.176\\
-0.353	0.265\\
-0.353	0.353\\
-0.353	0.441\\
-0.265	-0.529\\
-0.265	-0.441\\
-0.265	-0.353\\
-0.265	-0.265\\
-0.265	-0.176\\
-0.265	-0.088\\
-0.265	0.000\\
-0.265	0.088\\
-0.265	0.176\\
-0.265	0.265\\
-0.265	0.353\\
-0.265	0.441\\
-0.176	-0.529\\
-0.176	-0.441\\
-0.176	-0.353\\
-0.176	-0.265\\
-0.176	-0.176\\
-0.176	-0.088\\
-0.176	0.000\\
-0.176	0.088\\
-0.176	0.176\\
-0.176	0.265\\
-0.176	0.353\\
-0.176	0.441\\
-0.088	-0.529\\
-0.088	-0.441\\
-0.088	-0.353\\
-0.088	-0.265\\
-0.088	-0.176\\
-0.088	-0.088\\
-0.088	0.000\\
-0.088	0.088\\
-0.088	0.176\\
-0.088	0.265\\
-0.088	0.353\\
-0.088	0.441\\
0.000	-0.529\\
0.000	-0.441\\
0.000	-0.353\\
0.000	-0.265\\
0.000	-0.176\\
0.000	-0.088\\
0.000	0.000\\
0.000	0.088\\
0.000	0.176\\
0.000	0.265\\
0.000	0.353\\
0.000	0.441\\
0.088	-0.529\\
0.088	-0.441\\
0.088	-0.353\\
0.088	-0.265\\
0.088	-0.176\\
0.088	-0.088\\
0.088	0.000\\
0.088	0.088\\
0.088	0.176\\
0.088	0.265\\
0.088	0.353\\
0.088	0.441\\
0.176	-0.529\\
0.176	-0.441\\
0.176	-0.353\\
0.176	-0.265\\
0.176	-0.176\\
0.176	-0.088\\
0.176	0.000\\
0.176	0.088\\
0.176	0.176\\
0.176	0.265\\
0.176	0.353\\
0.176	0.441\\
0.265	-0.529\\
0.265	-0.441\\
0.265	-0.353\\
0.265	-0.265\\
0.265	-0.176\\
0.265	-0.088\\
0.265	0.000\\
0.265	0.088\\
0.265	0.176\\
0.265	0.265\\
0.265	0.353\\
0.265	0.441\\
0.353	-0.529\\
0.353	-0.441\\
0.353	-0.353\\
0.353	-0.265\\
0.353	-0.176\\
0.353	-0.088\\
0.353	0.000\\
0.353	0.088\\
0.353	0.176\\
0.353	0.265\\
0.353	0.353\\
0.353	0.441\\
0.441	-0.529\\
0.441	-0.441\\
0.441	-0.353\\
0.441	-0.265\\
0.441	-0.176\\
0.441	-0.088\\
0.441	0.000\\
0.441	0.088\\
0.441	0.176\\
0.441	0.265\\
0.441	0.353\\
0.441	0.441\\
0.529	-0.529\\
0.529	-0.441\\
0.529	-0.353\\
0.529	-0.265\\
0.529	-0.176\\
0.618	-0.529\\
0.618	-0.441\\
0.618	-0.353\\
0.706	-0.529\\
};

==> figures/pursuitevasion_minimal_legends.tikz <==
\addlegendimage{plotstyle2}
\addlegendentry{$\targetset{}$}
\addlegendimage{plotstyle1}
\addlegendentry{$\outerBRSAE{-\tau}$: \cref{alg:BRSAE_ti}}
\addlegendimage{plotstyleHJ15}
\addlegendentry{$\outerBRSAE{-\tau}$: HJ ($\grid{}$ = 15)}
\addlegendimage{plotstyleHJ35}
\addlegendentry{$\outerBRSAE{-\tau}$: HJ ($\grid{}$ = 35)}



==> figures/terminalSet_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.503	-1.147\\
0.503	-1.134\\
0.502	-1.132\\
0.502	-1.12\\
0.501	-1.118\\
0.501	-1.109\\
0.5	-1.108\\
0.5	-1.1\\
0.499	-1.098\\
0.499	-1.09\\
0.498	-1.088\\
0.498	-1.082\\
0.497	-1.079\\
0.497	-1.073\\
0.496	-1.071\\
0.496	-1.064\\
0.495	-1.062\\
0.495	-1.058\\
0.494	-1.055\\
0.494	-1.048\\
0.493	-1.046\\
0.493	-1.041\\
0.492	-1.039\\
0.492	-1.034\\
0.491	-1.032\\
0.491	-1.027\\
0.49	-1.025\\
0.49	-1.02\\
0.489	-1.018\\
0.489	-1.013\\
0.488	-1.01\\
0.488	-1.005\\
0.487	-1.003\\
0.487	-0.998\\
0.486	-0.996\\
0.486	-0.993\\
0.485	-0.991\\
0.485	-0.985\\
0.484	-0.983\\
0.484	-0.979\\
0.483	-0.976\\
0.483	-0.974\\
0.482	-0.971\\
0.482	-0.969\\
0.481	-0.966\\
0.481	-0.961\\
0.48	-0.959\\
0.48	-0.955\\
0.479	-0.953\\
0.479	-0.948\\
0.478	-0.945\\
0.478	-0.942\\
0.477	-0.94\\
0.477	-0.937\\
0.476	-0.935\\
0.476	-0.93\\
0.475	-0.927\\
0.474	-0.923\\
0.474	-0.918\\
0.473	-0.915\\
0.473	-0.913\\
0.472	-0.91\\
0.472	-0.907\\
0.471	-0.905\\
0.471	-0.902\\
0.47	-0.899\\
0.47	-0.896\\
0.469	-0.894\\
0.469	-0.891\\
0.468	-0.888\\
0.468	-0.885\\
0.467	-0.882\\
0.467	-0.879\\
0.466	-0.874\\
0.465	-0.872\\
0.465	-0.868\\
0.464	-0.866\\
0.464	-0.863\\
0.463	-0.86\\
0.462	-0.856\\
0.461	-0.851\\
0.461	-0.849\\
0.46	-0.845\\
0.459	-0.84\\
0.459	-0.837\\
0.458	-0.834\\
0.457	-0.829\\
0.457	-0.826\\
0.456	-0.823\\
0.455	-0.817\\
0.454	-0.814\\
0.454	-0.811\\
0.453	-0.806\\
0.452	-0.8\\
0.451	-0.795\\
0.45	-0.792\\
0.449	-0.788\\
0.448	-0.783\\
0.447	-0.777\\
0.446	-0.774\\
0.445	-0.77\\
0.444	-0.764\\
0.443	-0.759\\
0.442	-0.753\\
0.441	-0.749\\
0.441	-0.747\\
0.44	-0.744\\
0.439	-0.74\\
0.437	-0.728\\
0.435	-0.722\\
0.432	-0.704\\
0.43	-0.698\\
0.429	-0.691\\
0.428	-0.685\\
0.426	-0.679\\
0.425	-0.672\\
0.423	-0.666\\
0.422	-0.661\\
0.421	-0.657\\
0.421	-0.654\\
0.419	-0.648\\
0.419	-0.646\\
0.418	-0.642\\
0.417	-0.639\\
0.416	-0.635\\
0.416	-0.632\\
0.415	-0.628\\
0.414	-0.623\\
0.413	-0.619\\
0.412	-0.616\\
0.411	-0.61\\
0.409	-0.604\\
0.408	-0.598\\
0.407	-0.595\\
0.406	-0.591\\
0.405	-0.585\\
0.404	-0.581\\
0.403	-0.578\\
0.402	-0.571\\
0.401	-0.568\\
0.4	-0.564\\
0.399	-0.559\\
0.397	-0.552\\
0.396	-0.546\\
0.395	-0.541\\
0.394	-0.538\\
0.392	-0.531\\
0.391	-0.526\\
0.389	-0.518\\
0.388	-0.515\\
0.387	-0.511\\
0.386	-0.505\\
0.385	-0.502\\
0.384	-0.497\\
0.382	-0.492\\
0.382	-0.489\\
0.381	-0.484\\
0.379	-0.478\\
0.378	-0.476\\
0.377	-0.471\\
0.376	-0.465\\
0.375	-0.462\\
0.374	-0.457\\
0.372	-0.451\\
0.372	-0.448\\
0.37	-0.443\\
0.369	-0.437\\
0.367	-0.431\\
0.366	-0.426\\
0.365	-0.423\\
0.364	-0.418\\
0.362	-0.411\\
0.362	-0.408\\
0.36	-0.403\\
0.359	-0.397\\
0.357	-0.391\\
0.356	-0.385\\
0.355	-0.382\\
0.353	-0.377\\
0.352	-0.371\\
0.35	-0.364\\
0.349	-0.358\\
0.348	-0.355\\
0.346	-0.35\\
0.345	-0.344\\
0.343	-0.337\\
0.341	-0.331\\
0.341	-0.328\\
0.337	-0.316\\
0.336	-0.309\\
0.334	-0.303\\
0.333	-0.299\\
0.332	-0.294\\
0.33	-0.287\\
0.326	-0.275\\
0.324	-0.267\\
0.323	-0.261\\
0.32	-0.252\\
0.318	-0.245\\
0.317	-0.239\\
0.313	-0.225\\
0.311	-0.219\\
0.309	-0.211\\
0.307	-0.204\\
0.304	-0.195\\
0.303	-0.188\\
0.283	-0.118\\
0.281	-0.11\\
0.279	-0.103\\
0.276	-0.096\\
0.274	-0.088\\
0.27	-0.074\\
0.268	-0.066\\
0.266	-0.059\\
0.264	-0.051\\
0.261	-0.044\\
0.259	-0.036\\
0.257	-0.029\\
0.255	-0.021\\
0.252	-0.013\\
0.25	-0.006\\
0.246	0.01\\
0.243	0.018\\
0.242	0.022\\
0.24	0.029\\
0.237	0.037\\
0.233	0.053\\
0.23	0.061\\
0.228	0.069\\
0.225	0.077\\
0.224	0.082\\
0.222	0.089\\
0.219	0.098\\
0.217	0.106\\
0.214	0.114\\
0.212	0.122\\
0.209	0.131\\
0.207	0.139\\
0.205	0.144\\
0.203	0.152\\
0.197	0.168\\
0.195	0.177\\
0.192	0.185\\
0.191	0.191\\
0.188	0.198\\
0.185	0.207\\
0.183	0.216\\
0.181	0.221\\
0.179	0.229\\
0.176	0.237\\
0.171	0.252\\
0.169	0.26\\
0.166	0.268\\
0.165	0.273\\
0.163	0.277\\
0.161	0.283\\
0.159	0.291\\
0.157	0.295\\
0.156	0.3\\
0.155	0.304\\
0.151	0.314\\
0.149	0.323\\
0.147	0.327\\
0.146	0.332\\
0.144	0.337\\
0.141	0.346\\
0.14	0.35\\
0.138	0.355\\
0.137	0.36\\
0.134	0.369\\
0.132	0.373\\
0.131	0.378\\
0.129	0.384\\
0.126	0.392\\
0.125	0.397\\
0.121	0.407\\
0.118	0.416\\
0.117	0.421\\
0.115	0.425\\
0.113	0.431\\
0.111	0.44\\
0.109	0.445\\
0.107	0.449\\
0.105	0.455\\
0.103	0.464\\
0.097	0.479\\
0.094	0.488\\
-0.128	1.033\\
-0.128	1.034\\
-0.175	1.121\\
-0.175	1.122\\
-0.488	1.318\\
-0.503	1.147\\
-0.503	1.133\\
-0.502	1.132\\
-0.502	1.121\\
-0.501	1.119\\
-0.501	1.11\\
-0.5	1.108\\
-0.5	1.101\\
-0.499	1.098\\
-0.499	1.091\\
-0.498	1.089\\
-0.498	1.081\\
-0.497	1.078\\
-0.497	1.073\\
-0.496	1.071\\
-0.496	1.065\\
-0.495	1.062\\
-0.495	1.056\\
-0.494	1.054\\
-0.494	1.048\\
-0.493	1.045\\
-0.493	1.043\\
-0.492	1.04\\
-0.492	1.034\\
-0.491	1.032\\
-0.491	1.026\\
-0.49	1.022\\
-0.49	1.02\\
-0.489	1.017\\
-0.489	1.014\\
-0.488	1.01\\
-0.488	1.008\\
-0.487	1.005\\
-0.487	1.002\\
-0.486	0.998\\
-0.486	0.992\\
-0.485	0.989\\
-0.485	0.985\\
-0.484	0.983\\
-0.484	0.979\\
-0.483	0.977\\
-0.483	0.974\\
-0.482	0.97\\
-0.482	0.967\\
-0.481	0.964\\
-0.481	0.96\\
-0.48	0.957\\
-0.479	0.953\\
-0.479	0.951\\
-0.478	0.947\\
-0.478	0.944\\
-0.477	0.94\\
-0.477	0.938\\
-0.476	0.934\\
-0.476	0.931\\
-0.475	0.927\\
-0.475	0.925\\
-0.474	0.921\\
-0.474	0.918\\
-0.473	0.914\\
-0.472	0.911\\
-0.472	0.908\\
-0.471	0.905\\
-0.471	0.901\\
-0.47	0.898\\
-0.469	0.894\\
-0.469	0.891\\
-0.468	0.887\\
-0.467	0.884\\
-0.467	0.879\\
-0.466	0.876\\
-0.466	0.873\\
-0.465	0.87\\
-0.464	0.866\\
-0.464	0.863\\
-0.463	0.858\\
-0.462	0.855\\
-0.461	0.851\\
-0.461	0.847\\
-0.46	0.844\\
-0.46	0.841\\
-0.457	0.829\\
-0.457	0.826\\
-0.456	0.823\\
-0.455	0.819\\
-0.455	0.816\\
-0.454	0.813\\
-0.453	0.808\\
-0.452	0.804\\
-0.452	0.801\\
-0.451	0.797\\
-0.45	0.794\\
-0.45	0.79\\
-0.449	0.786\\
-0.448	0.783\\
-0.447	0.779\\
-0.447	0.776\\
-0.445	0.768\\
-0.444	0.765\\
-0.444	0.761\\
-0.441	0.749\\
-0.44	0.746\\
-0.44	0.742\\
-0.435	0.722\\
-0.435	0.718\\
-0.429	0.694\\
-0.429	0.691\\
-0.425	0.675\\
-0.424	0.67\\
-0.422	0.662\\
-0.422	0.659\\
-0.419	0.647\\
-0.418	0.644\\
-0.417	0.639\\
-0.415	0.631\\
-0.415	0.628\\
-0.414	0.623\\
-0.412	0.615\\
-0.411	0.612\\
-0.41	0.607\\
-0.409	0.603\\
-0.408	0.598\\
-0.407	0.595\\
-0.406	0.591\\
-0.405	0.586\\
-0.404	0.582\\
-0.403	0.579\\
-0.4	0.564\\
-0.399	0.562\\
-0.397	0.552\\
-0.396	0.549\\
-0.395	0.545\\
-0.395	0.541\\
-0.393	0.536\\
-0.392	0.532\\
-0.392	0.529\\
-0.39	0.524\\
-0.389	0.519\\
-0.388	0.516\\
-0.387	0.511\\
-0.386	0.508\\
-0.384	0.498\\
-0.383	0.495\\
-0.381	0.485\\
-0.378	0.473\\
-0.377	0.468\\
-0.375	0.463\\
-0.375	0.46\\
-0.372	0.451\\
-0.371	0.446\\
-0.37	0.443\\
-0.369	0.438\\
-0.368	0.435\\
-0.367	0.43\\
-0.366	0.427\\
-0.365	0.423\\
-0.364	0.418\\
-0.363	0.412\\
-0.362	0.409\\
-0.36	0.404\\
-0.36	0.4\\
-0.358	0.395\\
-0.357	0.391\\
-0.356	0.386\\
-0.355	0.383\\
-0.354	0.377\\
-0.35	0.365\\
-0.349	0.359\\
-0.348	0.356\\
-0.347	0.35\\
-0.343	0.338\\
-0.342	0.332\\
-0.341	0.328\\
-0.339	0.323\\
-0.338	0.32\\
-0.337	0.313\\
-0.335	0.307\\
-0.334	0.303\\
-0.333	0.298\\
-0.332	0.294\\
-0.329	0.285\\
-0.328	0.281\\
-0.326	0.275\\
-0.325	0.269\\
-0.324	0.265\\
-0.322	0.258\\
-0.32	0.252\\
-0.319	0.248\\
-0.318	0.243\\
-0.317	0.239\\
-0.315	0.233\\
-0.314	0.229\\
-0.312	0.222\\
-0.31	0.216\\
-0.309	0.212\\
-0.308	0.206\\
-0.306	0.202\\
-0.305	0.196\\
-0.304	0.192\\
-0.3	0.178\\
-0.299	0.175\\
-0.297	0.167\\
-0.295	0.161\\
-0.294	0.157\\
-0.292	0.15\\
-0.291	0.147\\
-0.289	0.14\\
-0.288	0.135\\
-0.287	0.132\\
-0.285	0.125\\
-0.284	0.121\\
-0.282	0.115\\
-0.279	0.103\\
-0.277	0.097\\
-0.276	0.093\\
-0.274	0.088\\
-0.273	0.085\\
-0.271	0.078\\
-0.268	0.066\\
-0.266	0.06\\
-0.265	0.056\\
-0.264	0.051\\
-0.263	0.048\\
-0.261	0.041\\
-0.259	0.037\\
-0.258	0.032\\
-0.257	0.029\\
-0.255	0.022\\
-0.254	0.018\\
-0.252	0.013\\
-0.251	0.01\\
-0.249	0.003\\
-0.248	-0.001\\
-0.247	-0.006\\
-0.246	-0.01\\
-0.243	-0.017\\
-0.238	-0.037\\
-0.236	-0.04\\
-0.234	-0.048\\
-0.233	-0.053\\
-0.231	-0.057\\
-0.229	-0.065\\
-0.227	-0.072\\
-0.226	-0.076\\
-0.224	-0.081\\
-0.221	-0.093\\
-0.219	-0.097\\
-0.218	-0.102\\
-0.217	-0.106\\
-0.214	-0.114\\
-0.212	-0.121\\
-0.211	-0.126\\
-0.209	-0.131\\
-0.208	-0.135\\
-0.205	-0.143\\
-0.202	-0.155\\
-0.2	-0.16\\
-0.199	-0.164\\
-0.196	-0.173\\
-0.194	-0.18\\
-0.192	-0.185\\
-0.191	-0.19\\
-0.189	-0.194\\
-0.187	-0.203\\
-0.184	-0.211\\
-0.182	-0.219\\
-0.18	-0.223\\
-0.179	-0.229\\
-0.177	-0.233\\
-0.174	-0.242\\
-0.172	-0.251\\
-0.169	-0.259\\
-0.168	-0.263\\
-0.166	-0.268\\
-0.165	-0.273\\
-0.163	-0.277\\
-0.162	-0.282\\
-0.16	-0.286\\
-0.159	-0.291\\
-0.157	-0.295\\
-0.155	-0.303\\
-0.153	-0.309\\
-0.152	-0.313\\
-0.15	-0.318\\
-0.149	-0.323\\
-0.147	-0.327\\
-0.146	-0.332\\
-0.144	-0.336\\
-0.142	-0.345\\
-0.138	-0.355\\
-0.137	-0.359\\
-0.135	-0.364\\
-0.134	-0.369\\
-0.132	-0.373\\
-0.131	-0.378\\
-0.128	-0.387\\
-0.126	-0.392\\
-0.125	-0.397\\
-0.123	-0.402\\
-0.122	-0.406\\
-0.118	-0.416\\
-0.117	-0.421\\
-0.115	-0.425\\
-0.114	-0.43\\
-0.112	-0.435\\
-0.111	-0.44\\
-0.108	-0.448\\
-0.106	-0.454\\
-0.104	-0.459\\
-0.103	-0.464\\
-0.099	-0.474\\
-0.098	-0.479\\
-0.096	-0.483\\
-0.094	-0.488\\
0.128	-1.033\\
0.128	-1.034\\
0.175	-1.121\\
0.175	-1.122\\
0.488	-1.318\\
0.503	-1.147\\
};


\addplot [plotstyle2]
  table[row sep=crcr]{%
0.708	-1.964\\
0.708	-1.961\\
0.707	-1.96\\
0.707	-1.942\\
0.706	-1.941\\
0.706	-1.928\\
0.705	-1.926\\
0.705	-1.916\\
0.704	-1.914\\
0.704	-1.904\\
0.703	-1.9\\
0.703	-1.892\\
0.702	-1.889\\
0.702	-1.882\\
0.701	-1.88\\
0.701	-1.872\\
0.7	-1.869\\
0.7	-1.864\\
0.699	-1.861\\
0.699	-1.854\\
0.698	-1.85\\
0.698	-1.845\\
0.697	-1.842\\
0.697	-1.838\\
0.696	-1.833\\
0.696	-1.829\\
0.695	-1.825\\
0.695	-1.82\\
0.694	-1.816\\
0.694	-1.812\\
0.693	-1.808\\
0.693	-1.804\\
0.692	-1.8\\
0.692	-1.794\\
0.691	-1.79\\
0.691	-1.786\\
0.69	-1.782\\
0.69	-1.779\\
0.689	-1.776\\
0.689	-1.772\\
0.688	-1.767\\
0.688	-1.763\\
0.686	-1.753\\
0.686	-1.749\\
0.684	-1.739\\
0.684	-1.735\\
0.683	-1.73\\
0.683	-1.725\\
0.681	-1.715\\
0.681	-1.711\\
0.679	-1.701\\
0.679	-1.697\\
0.678	-1.691\\
0.677	-1.687\\
0.676	-1.682\\
0.676	-1.678\\
0.675	-1.672\\
0.674	-1.668\\
0.673	-1.662\\
0.673	-1.658\\
0.672	-1.652\\
0.671	-1.648\\
0.67	-1.642\\
0.67	-1.638\\
0.669	-1.633\\
0.668	-1.629\\
0.667	-1.623\\
0.667	-1.618\\
0.666	-1.612\\
0.664	-1.602\\
0.663	-1.598\\
0.663	-1.593\\
0.662	-1.588\\
0.661	-1.582\\
0.66	-1.577\\
0.659	-1.57\\
0.656	-1.555\\
0.656	-1.55\\
0.655	-1.545\\
0.654	-1.538\\
0.65	-1.518\\
0.649	-1.512\\
0.647	-1.502\\
0.646	-1.496\\
0.645	-1.491\\
0.645	-1.486\\
0.644	-1.48\\
0.642	-1.474\\
0.642	-1.469\\
0.641	-1.463\\
0.64	-1.458\\
0.638	-1.446\\
0.637	-1.441\\
0.635	-1.435\\
0.627	-1.387\\
0.626	-1.383\\
0.625	-1.378\\
0.624	-1.371\\
0.623	-1.367\\
0.622	-1.362\\
0.621	-1.355\\
0.62	-1.352\\
0.619	-1.346\\
0.618	-1.339\\
0.616	-1.333\\
0.616	-1.329\\
0.614	-1.323\\
0.613	-1.316\\
0.612	-1.31\\
0.611	-1.305\\
0.609	-1.293\\
0.608	-1.288\\
0.606	-1.282\\
0.605	-1.275\\
0.604	-1.271\\
0.603	-1.265\\
0.602	-1.258\\
0.601	-1.254\\
0.599	-1.247\\
0.598	-1.24\\
0.597	-1.236\\
0.596	-1.229\\
0.594	-1.222\\
0.593	-1.218\\
0.591	-1.204\\
0.59	-1.199\\
0.588	-1.192\\
0.587	-1.185\\
0.586	-1.18\\
0.584	-1.173\\
0.583	-1.169\\
0.582	-1.162\\
0.581	-1.157\\
0.58	-1.15\\
0.579	-1.146\\
0.577	-1.139\\
0.576	-1.134\\
0.575	-1.127\\
0.574	-1.122\\
0.572	-1.115\\
0.571	-1.11\\
0.57	-1.103\\
0.569	-1.098\\
0.567	-1.091\\
0.566	-1.086\\
0.564	-1.079\\
0.563	-1.074\\
0.562	-1.066\\
0.561	-1.061\\
0.559	-1.054\\
0.558	-1.049\\
0.556	-1.041\\
0.555	-1.036\\
0.553	-1.028\\
0.552	-1.023\\
0.551	-1.016\\
0.549	-1.01\\
0.548	-1.003\\
0.547	-0.997\\
0.544	-0.985\\
0.543	-0.98\\
0.541	-0.972\\
0.539	-0.962\\
0.537	-0.954\\
0.536	-0.949\\
0.534	-0.941\\
0.533	-0.935\\
0.531	-0.927\\
0.529	-0.921\\
0.528	-0.913\\
0.527	-0.909\\
0.525	-0.903\\
0.523	-0.895\\
0.522	-0.89\\
0.521	-0.884\\
0.519	-0.876\\
0.518	-0.871\\
0.517	-0.865\\
0.515	-0.857\\
0.514	-0.852\\
0.512	-0.846\\
0.51	-0.838\\
0.509	-0.833\\
0.508	-0.827\\
0.506	-0.818\\
0.504	-0.813\\
0.503	-0.808\\
0.501	-0.799\\
0.5	-0.793\\
0.499	-0.789\\
0.497	-0.784\\
0.496	-0.779\\
0.495	-0.773\\
0.494	-0.769\\
0.492	-0.759\\
0.49	-0.753\\
0.489	-0.749\\
0.487	-0.739\\
0.485	-0.732\\
0.484	-0.728\\
0.482	-0.718\\
0.48	-0.713\\
0.479	-0.707\\
0.478	-0.703\\
0.477	-0.697\\
0.475	-0.692\\
0.474	-0.687\\
0.473	-0.681\\
0.472	-0.676\\
0.47	-0.671\\
0.469	-0.666\\
0.468	-0.66\\
0.466	-0.654\\
0.465	-0.65\\
0.464	-0.644\\
0.462	-0.639\\
0.461	-0.634\\
0.46	-0.627\\
0.458	-0.623\\
0.457	-0.618\\
0.456	-0.612\\
0.454	-0.607\\
0.453	-0.6\\
0.452	-0.596\\
0.45	-0.59\\
0.449	-0.585\\
0.448	-0.579\\
0.446	-0.572\\
0.445	-0.568\\
0.443	-0.562\\
0.442	-0.557\\
0.441	-0.551\\
0.439	-0.545\\
0.438	-0.54\\
0.436	-0.534\\
0.435	-0.529\\
0.433	-0.523\\
0.432	-0.517\\
0.431	-0.512\\
0.429	-0.505\\
0.428	-0.5\\
0.426	-0.494\\
0.425	-0.489\\
0.423	-0.483\\
0.422	-0.477\\
0.42	-0.471\\
0.419	-0.466\\
0.417	-0.46\\
0.415	-0.453\\
0.414	-0.448\\
0.413	-0.442\\
0.411	-0.436\\
0.41	-0.43\\
0.408	-0.424\\
0.407	-0.418\\
0.403	-0.406\\
0.402	-0.399\\
0.4	-0.394\\
0.399	-0.388\\
0.397	-0.382\\
0.396	-0.376\\
0.392	-0.364\\
0.391	-0.358\\
0.389	-0.352\\
0.387	-0.345\\
0.386	-0.34\\
0.384	-0.334\\
0.383	-0.327\\
0.379	-0.315\\
0.378	-0.309\\
0.376	-0.302\\
0.374	-0.296\\
0.372	-0.289\\
0.371	-0.284\\
0.369	-0.277\\
0.368	-0.271\\
0.366	-0.265\\
0.364	-0.258\\
0.363	-0.252\\
0.361	-0.246\\
0.357	-0.232\\
0.356	-0.226\\
0.354	-0.22\\
0.352	-0.213\\
0.35	-0.207\\
0.349	-0.201\\
0.345	-0.187\\
0.343	-0.181\\
0.342	-0.174\\
0.34	-0.168\\
0.338	-0.161\\
0.336	-0.155\\
0.334	-0.148\\
0.333	-0.141\\
0.331	-0.135\\
0.329	-0.128\\
0.327	-0.12\\
0.325	-0.115\\
0.321	-0.101\\
0.32	-0.094\\
0.318	-0.088\\
0.31	-0.06\\
0.308	-0.054\\
0.302	-0.033\\
0.301	-0.026\\
0.273	0.072\\
0.271	0.08\\
0.265	0.101\\
0.262	0.108\\
0.26	0.116\\
0.256	0.13\\
0.254	0.138\\
0.25	0.152\\
0.248	0.16\\
0.244	0.174\\
0.241	0.182\\
0.239	0.189\\
0.237	0.197\\
0.233	0.211\\
0.231	0.219\\
0.228	0.226\\
0.224	0.242\\
0.222	0.249\\
0.22	0.257\\
0.217	0.264\\
0.215	0.272\\
0.213	0.279\\
0.211	0.287\\
0.208	0.295\\
0.206	0.302\\
0.202	0.318\\
0.199	0.326\\
0.197	0.333\\
0.195	0.341\\
0.192	0.349\\
0.19	0.357\\
0.188	0.364\\
0.185	0.372\\
0.181	0.388\\
0.178	0.396\\
0.175	0.405\\
0.174	0.412\\
0.171	0.42\\
0.169	0.428\\
0.166	0.436\\
0.162	0.452\\
0.159	0.46\\
0.157	0.468\\
0.154	0.476\\
0.152	0.484\\
0.149	0.492\\
0.145	0.508\\
0.142	0.516\\
0.139	0.526\\
0.137	0.533\\
0.135	0.541\\
0.132	0.549\\
0.13	0.557\\
0.127	0.566\\
0.124	0.574\\
0.122	0.582\\
0.119	0.59\\
0.117	0.599\\
0.114	0.607\\
0.112	0.615\\
0.109	0.624\\
0.106	0.632\\
0.104	0.641\\
0.101	0.651\\
0.099	0.658\\
0.096	0.666\\
0.093	0.675\\
0.091	0.683\\
0.088	0.692\\
0.085	0.7\\
0.082	0.71\\
0.08	0.717\\
0.077	0.726\\
0.075	0.735\\
0.072	0.743\\
0.069	0.752\\
0.067	0.76\\
0.063	0.771\\
0.061	0.778\\
0.058	0.787\\
0.056	0.795\\
0.047	0.822\\
0.044	0.832\\
0.042	0.839\\
0.03	0.875\\
0.028	0.884\\
0.024	0.895\\
0.022	0.902\\
0.007	0.947\\
0.004	0.958\\
0.002	0.965\\
-0.004	0.983\\
-0.007	0.993\\
-0.011	1.004\\
-0.013	1.011\\
-0.019	1.029\\
-0.022	1.039\\
-0.026	1.05\\
-0.028	1.057\\
-0.031	1.067\\
-0.041	1.097\\
-0.043	1.104\\
-0.046	1.114\\
-0.05	1.123\\
-0.053	1.132\\
-0.056	1.144\\
-0.059	1.151\\
-0.062	1.161\\
-0.065	1.17\\
-0.068	1.18\\
-0.072	1.191\\
-0.075	1.199\\
-0.078	1.209\\
-0.081	1.218\\
-0.084	1.228\\
-0.088	1.24\\
-0.09	1.247\\
-0.094	1.257\\
-0.097	1.267\\
-0.104	1.288\\
-0.107	1.296\\
-0.11	1.306\\
-0.332	1.851\\
-0.379	1.939\\
-0.38	1.939\\
-0.692	2.135\\
-0.708	1.964\\
-0.708	1.962\\
-0.707	1.961\\
-0.707	1.942\\
-0.706	1.941\\
-0.706	1.929\\
-0.705	1.927\\
-0.705	1.917\\
-0.704	1.914\\
-0.704	1.906\\
-0.703	1.902\\
-0.703	1.893\\
-0.702	1.889\\
-0.702	1.883\\
-0.701	1.88\\
-0.701	1.873\\
-0.7	1.87\\
-0.7	1.863\\
-0.699	1.86\\
-0.699	1.853\\
-0.698	1.851\\
-0.698	1.846\\
-0.697	1.842\\
-0.697	1.836\\
-0.696	1.832\\
-0.696	1.829\\
-0.695	1.825\\
-0.695	1.818\\
-0.694	1.814\\
-0.694	1.811\\
-0.693	1.806\\
-0.693	1.803\\
-0.692	1.799\\
-0.692	1.796\\
-0.691	1.792\\
-0.691	1.788\\
-0.69	1.784\\
-0.69	1.781\\
-0.689	1.776\\
-0.689	1.769\\
-0.688	1.766\\
-0.688	1.763\\
-0.687	1.76\\
-0.687	1.755\\
-0.685	1.745\\
-0.685	1.739\\
-0.682	1.724\\
-0.682	1.718\\
-0.679	1.703\\
-0.679	1.697\\
-0.678	1.692\\
-0.677	1.686\\
-0.676	1.682\\
-0.676	1.676\\
-0.675	1.671\\
-0.674	1.668\\
-0.674	1.665\\
-0.673	1.66\\
-0.671	1.648\\
-0.671	1.646\\
-0.67	1.642\\
-0.67	1.638\\
-0.669	1.631\\
-0.668	1.625\\
-0.667	1.623\\
-0.667	1.619\\
-0.666	1.614\\
-0.665	1.608\\
-0.664	1.603\\
-0.663	1.596\\
-0.662	1.591\\
-0.659	1.573\\
-0.658	1.568\\
-0.657	1.561\\
-0.655	1.549\\
-0.654	1.544\\
-0.654	1.538\\
-0.652	1.531\\
-0.651	1.525\\
-0.651	1.52\\
-0.65	1.515\\
-0.649	1.513\\
-0.648	1.508\\
-0.646	1.496\\
-0.646	1.492\\
-0.645	1.489\\
-0.643	1.477\\
-0.641	1.467\\
-0.641	1.464\\
-0.638	1.446\\
-0.637	1.441\\
-0.636	1.438\\
-0.635	1.433\\
-0.634	1.426\\
-0.633	1.421\\
-0.632	1.414\\
-0.631	1.408\\
-0.629	1.402\\
-0.625	1.378\\
-0.624	1.371\\
-0.622	1.365\\
-0.621	1.359\\
-0.62	1.352\\
-0.619	1.346\\
-0.618	1.339\\
-0.616	1.333\\
-0.615	1.326\\
-0.614	1.32\\
-0.612	1.313\\
-0.61	1.299\\
-0.609	1.293\\
-0.607	1.286\\
-0.606	1.279\\
-0.604	1.272\\
-0.603	1.266\\
-0.602	1.261\\
-0.601	1.254\\
-0.599	1.247\\
-0.597	1.233\\
-0.595	1.226\\
-0.594	1.218\\
-0.592	1.212\\
-0.591	1.207\\
-0.59	1.2\\
-0.588	1.192\\
-0.587	1.185\\
-0.585	1.177\\
-0.584	1.17\\
-0.581	1.158\\
-0.58	1.15\\
-0.578	1.143\\
-0.575	1.131\\
-0.574	1.123\\
-0.572	1.116\\
-0.571	1.111\\
-0.57	1.103\\
-0.568	1.095\\
-0.566	1.088\\
-0.565	1.083\\
-0.563	1.074\\
-0.562	1.066\\
-0.56	1.059\\
-0.559	1.054\\
-0.557	1.045\\
-0.555	1.037\\
-0.554	1.029\\
-0.552	1.024\\
-0.551	1.016\\
-0.549	1.008\\
-0.547	0.998\\
-0.544	0.986\\
-0.542	0.976\\
-0.539	0.964\\
-0.538	0.959\\
-0.536	0.95\\
-0.535	0.945\\
-0.533	0.937\\
-0.532	0.931\\
-0.53	0.923\\
-0.529	0.918\\
-0.527	0.909\\
-0.525	0.904\\
-0.524	0.896\\
-0.522	0.89\\
-0.52	0.882\\
-0.519	0.876\\
-0.517	0.867\\
-0.515	0.857\\
-0.513	0.848\\
-0.511	0.843\\
-0.51	0.838\\
-0.508	0.829\\
-0.507	0.823\\
-0.505	0.814\\
-0.503	0.809\\
-0.501	0.8\\
-0.5	0.794\\
-0.499	0.789\\
-0.498	0.785\\
-0.496	0.779\\
-0.494	0.769\\
-0.493	0.765\\
-0.492	0.759\\
-0.49	0.754\\
-0.489	0.749\\
-0.488	0.745\\
-0.487	0.739\\
-0.485	0.733\\
-0.484	0.729\\
-0.483	0.723\\
-0.482	0.718\\
-0.48	0.713\\
-0.479	0.709\\
-0.477	0.697\\
-0.475	0.692\\
-0.474	0.688\\
-0.472	0.676\\
-0.471	0.672\\
-0.469	0.666\\
-0.468	0.66\\
-0.466	0.655\\
-0.465	0.651\\
-0.464	0.644\\
-0.462	0.639\\
-0.46	0.629\\
-0.458	0.623\\
-0.456	0.613\\
-0.454	0.607\\
-0.453	0.601\\
-0.451	0.591\\
-0.449	0.585\\
-0.448	0.579\\
-0.446	0.574\\
-0.445	0.569\\
-0.443	0.562\\
-0.442	0.557\\
-0.441	0.551\\
-0.439	0.547\\
-0.438	0.54\\
-0.436	0.534\\
-0.435	0.529\\
-0.433	0.523\\
-0.432	0.519\\
-0.431	0.512\\
-0.429	0.506\\
-0.428	0.5\\
-0.426	0.494\\
-0.425	0.49\\
-0.423	0.483\\
-0.422	0.477\\
-0.42	0.471\\
-0.418	0.461\\
-0.416	0.454\\
-0.414	0.448\\
-0.413	0.442\\
-0.411	0.436\\
-0.41	0.431\\
-0.408	0.424\\
-0.407	0.418\\
-0.403	0.406\\
-0.4	0.394\\
-0.399	0.388\\
-0.397	0.382\\
-0.396	0.376\\
-0.394	0.371\\
-0.392	0.364\\
-0.391	0.358\\
-0.389	0.352\\
-0.388	0.346\\
-0.386	0.341\\
-0.384	0.334\\
-0.383	0.327\\
-0.379	0.315\\
-0.378	0.31\\
-0.376	0.302\\
-0.374	0.296\\
-0.373	0.29\\
-0.371	0.284\\
-0.37	0.279\\
-0.368	0.271\\
-0.366	0.265\\
-0.364	0.258\\
-0.363	0.252\\
-0.361	0.247\\
-0.359	0.239\\
-0.357	0.233\\
-0.356	0.226\\
-0.354	0.22\\
-0.353	0.215\\
-0.35	0.207\\
-0.349	0.201\\
-0.345	0.187\\
-0.343	0.181\\
-0.342	0.174\\
-0.34	0.169\\
-0.338	0.161\\
-0.336	0.155\\
-0.334	0.148\\
-0.333	0.141\\
-0.331	0.135\\
-0.327	0.121\\
-0.325	0.115\\
-0.324	0.109\\
-0.321	0.101\\
-0.32	0.094\\
-0.318	0.088\\
-0.31	0.06\\
-0.308	0.054\\
-0.307	0.048\\
-0.304	0.04\\
-0.302	0.033\\
-0.301	0.026\\
-0.291	-0.009\\
-0.289	-0.014\\
-0.287	-0.023\\
-0.273	-0.072\\
-0.271	-0.078\\
-0.269	-0.087\\
-0.265	-0.101\\
-0.262	-0.108\\
-0.26	-0.116\\
-0.256	-0.13\\
-0.254	-0.138\\
-0.252	-0.143\\
-0.25	-0.152\\
-0.248	-0.16\\
-0.244	-0.174\\
-0.241	-0.182\\
-0.239	-0.189\\
-0.237	-0.197\\
-0.233	-0.211\\
-0.231	-0.219\\
-0.228	-0.226\\
-0.224	-0.242\\
-0.222	-0.249\\
-0.22	-0.257\\
-0.217	-0.264\\
-0.216	-0.27\\
-0.213	-0.279\\
-0.211	-0.287\\
-0.208	-0.295\\
-0.206	-0.302\\
-0.202	-0.318\\
-0.199	-0.326\\
-0.197	-0.333\\
-0.195	-0.341\\
-0.192	-0.349\\
-0.19	-0.357\\
-0.188	-0.364\\
-0.185	-0.372\\
-0.181	-0.388\\
-0.178	-0.396\\
-0.176	-0.402\\
-0.174	-0.412\\
-0.171	-0.42\\
-0.169	-0.428\\
-0.166	-0.436\\
-0.162	-0.452\\
-0.159	-0.46\\
-0.157	-0.468\\
-0.154	-0.476\\
-0.152	-0.484\\
-0.149	-0.492\\
-0.145	-0.508\\
-0.142	-0.516\\
-0.14	-0.524\\
-0.137	-0.533\\
-0.135	-0.541\\
-0.132	-0.549\\
-0.13	-0.557\\
-0.127	-0.566\\
-0.124	-0.574\\
-0.122	-0.582\\
-0.119	-0.59\\
-0.117	-0.599\\
-0.114	-0.607\\
-0.112	-0.615\\
-0.109	-0.624\\
-0.106	-0.632\\
-0.104	-0.641\\
-0.101	-0.649\\
-0.099	-0.658\\
-0.096	-0.666\\
-0.093	-0.675\\
-0.091	-0.683\\
-0.088	-0.692\\
-0.085	-0.7\\
-0.083	-0.709\\
-0.08	-0.717\\
-0.077	-0.726\\
-0.075	-0.735\\
-0.072	-0.743\\
-0.069	-0.752\\
-0.067	-0.76\\
-0.058	-0.787\\
-0.056	-0.795\\
-0.047	-0.822\\
-0.045	-0.831\\
-0.042	-0.839\\
-0.033	-0.866\\
-0.031	-0.873\\
-0.028	-0.884\\
-0.007	-0.947\\
-0.005	-0.956\\
0.004	-0.983\\
0.007	-0.993\\
0.01	-1.002\\
0.013	-1.009\\
0.016	-1.02\\
0.019	-1.029\\
0.022	-1.039\\
0.028	-1.057\\
0.031	-1.067\\
0.034	-1.074\\
0.037	-1.085\\
0.04	-1.095\\
0.043	-1.104\\
0.046	-1.114\\
0.05	-1.123\\
0.053	-1.132\\
0.055	-1.14\\
0.059	-1.151\\
0.062	-1.161\\
0.065	-1.17\\
0.068	-1.18\\
0.071	-1.189\\
0.075	-1.199\\
0.077	-1.207\\
0.081	-1.218\\
0.087	-1.238\\
0.09	-1.247\\
0.094	-1.257\\
0.097	-1.267\\
0.1	-1.275\\
0.103	-1.286\\
0.107	-1.296\\
0.11	-1.306\\
0.332	-1.851\\
0.379	-1.939\\
0.38	-1.939\\
0.692	-2.135\\
0.708	-1.964\\
};


\addplot [plotstyle3]
  table[row sep=crcr]{%
0.172	-0.368\\
0.172	-0.358\\
0.171	-0.357\\
0.171	-0.342\\
0.17	-0.34\\
0.17	-0.329\\
0.169	-0.327\\
0.169	-0.317\\
0.168	-0.314\\
0.168	-0.304\\
0.167	-0.302\\
0.167	-0.295\\
0.166	-0.292\\
0.166	-0.284\\
0.165	-0.282\\
0.165	-0.274\\
0.164	-0.272\\
0.164	-0.266\\
0.163	-0.263\\
0.163	-0.255\\
0.162	-0.252\\
0.162	-0.246\\
0.161	-0.244\\
0.161	-0.238\\
0.16	-0.235\\
0.16	-0.229\\
0.159	-0.227\\
0.159	-0.22\\
0.158	-0.217\\
0.158	-0.212\\
0.157	-0.209\\
0.157	-0.203\\
0.156	-0.2\\
0.156	-0.197\\
0.155	-0.193\\
0.155	-0.187\\
0.154	-0.184\\
0.154	-0.179\\
0.153	-0.175\\
0.153	-0.172\\
0.152	-0.168\\
0.152	-0.165\\
0.151	-0.162\\
0.151	-0.156\\
0.15	-0.153\\
0.15	-0.149\\
0.149	-0.146\\
0.149	-0.143\\
0.148	-0.138\\
0.148	-0.134\\
0.147	-0.131\\
0.147	-0.128\\
0.146	-0.124\\
0.146	-0.121\\
0.145	-0.117\\
0.144	-0.111\\
0.144	-0.108\\
0.143	-0.105\\
0.143	-0.099\\
0.142	-0.095\\
0.141	-0.092\\
0.141	-0.085\\
0.14	-0.082\\
0.14	-0.078\\
0.139	-0.076\\
0.139	-0.072\\
0.137	-0.064\\
0.137	-0.058\\
0.136	-0.056\\
0.136	-0.052\\
0.135	-0.048\\
0.135	-0.045\\
0.134	-0.042\\
0.133	-0.037\\
0.132	-0.031\\
0.132	-0.028\\
0.131	-0.024\\
0.131	-0.02\\
0.13	-0.017\\
0.13	-0.013\\
0.129	-0.009\\
0.128	-0.006\\
0.128	-0.002\\
0.127	0.001\\
0.127	0.005\\
0.126	0.009\\
0.125	0.012\\
0.125	0.017\\
0.124	0.021\\
0.123	0.024\\
0.123	0.028\\
0.122	0.031\\
0.122	0.036\\
0.121	0.039\\
0.12	0.043\\
0.12	0.046\\
0.119	0.05\\
0.119	0.053\\
0.118	0.058\\
0.117	0.061\\
0.117	0.066\\
0.116	0.069\\
0.115	0.073\\
0.115	0.076\\
0.114	0.081\\
0.113	0.084\\
0.113	0.089\\
0.112	0.095\\
0.111	0.097\\
0.11	0.102\\
0.11	0.106\\
0.109	0.11\\
0.065	0.301\\
0.065	0.302\\
-0.102	0.477\\
-0.172	0.368\\
-0.172	0.359\\
-0.171	0.358\\
-0.171	0.343\\
-0.17	0.341\\
-0.17	0.327\\
-0.169	0.326\\
-0.169	0.317\\
-0.168	0.314\\
-0.168	0.305\\
-0.167	0.302\\
-0.167	0.296\\
-0.166	0.293\\
-0.166	0.283\\
-0.165	0.279\\
-0.165	0.276\\
-0.164	0.272\\
-0.164	0.265\\
-0.163	0.262\\
-0.163	0.255\\
-0.162	0.253\\
-0.162	0.248\\
-0.161	0.244\\
-0.161	0.237\\
-0.16	0.234\\
-0.16	0.23\\
-0.159	0.227\\
-0.159	0.219\\
-0.158	0.216\\
-0.158	0.212\\
-0.157	0.208\\
-0.157	0.204\\
-0.156	0.2\\
-0.156	0.197\\
-0.155	0.193\\
-0.155	0.189\\
-0.154	0.185\\
-0.154	0.182\\
-0.153	0.177\\
-0.153	0.174\\
-0.152	0.17\\
-0.152	0.167\\
-0.151	0.162\\
-0.151	0.159\\
-0.15	0.155\\
-0.15	0.151\\
-0.149	0.146\\
-0.149	0.143\\
-0.148	0.138\\
-0.148	0.135\\
-0.147	0.131\\
-0.146	0.126\\
-0.146	0.122\\
-0.145	0.119\\
-0.145	0.114\\
-0.144	0.11\\
-0.144	0.106\\
-0.143	0.103\\
-0.142	0.098\\
-0.142	0.094\\
-0.141	0.09\\
-0.141	0.086\\
-0.14	0.08\\
-0.139	0.077\\
-0.139	0.072\\
-0.138	0.069\\
-0.137	0.064\\
-0.137	0.06\\
-0.136	0.056\\
-0.136	0.052\\
-0.134	0.044\\
-0.134	0.039\\
-0.132	0.031\\
-0.132	0.027\\
-0.131	0.022\\
-0.13	0.018\\
-0.13	0.013\\
-0.129	0.009\\
-0.128	0.004\\
-0.127	-0\\
-0.127	-0.005\\
-0.126	-0.009\\
-0.125	-0.014\\
-0.124	-0.018\\
-0.124	-0.024\\
-0.123	-0.028\\
-0.122	-0.033\\
-0.122	-0.036\\
-0.121	-0.041\\
-0.12	-0.045\\
-0.117	-0.06\\
-0.117	-0.065\\
-0.116	-0.068\\
-0.114	-0.078\\
-0.114	-0.083\\
-0.113	-0.086\\
-0.112	-0.092\\
-0.11	-0.102\\
-0.11	-0.105\\
-0.109	-0.11\\
-0.065	-0.301\\
-0.065	-0.302\\
0.102	-0.477\\
0.172	-0.368\\
};


\addplot [plotstyle4]
  table[row sep=crcr]{%
-0.027	-0.141\\
-0.015	-0.135\\
0.124	-0.069\\
0.126	-0.067\\
0.126	-0.063\\
0.127	-0.061\\
0.118	-0.044\\
0.027	0.141\\
0.015	0.135\\
-0.124	0.069\\
-0.126	0.067\\
-0.126	0.063\\
-0.127	0.061\\
-0.118	0.044\\
-0.027	-0.141\\
};




==> figures/terminalSet_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
1.284	-2.398\\
1.284	-2.374\\
1.283	-2.362\\
1.283	-2.252\\
1.282	-2.24\\
1.282	-2.191\\
1.281	-2.179\\
1.281	-2.142\\
1.28	-2.13\\
1.28	-2.106\\
1.279	-2.093\\
1.279	-2.069\\
1.278	-2.057\\
1.278	-2.032\\
1.277	-2.02\\
1.277	-1.996\\
1.276	-1.984\\
1.276	-1.971\\
1.275	-1.959\\
1.275	-1.947\\
1.274	-1.935\\
1.274	-1.923\\
1.273	-1.91\\
1.273	-1.898\\
1.272	-1.886\\
1.272	-1.874\\
1.271	-1.862\\
1.271	-1.85\\
1.27	-1.837\\
1.27	-1.825\\
1.268	-1.801\\
1.268	-1.789\\
1.267	-1.776\\
1.266	-1.764\\
1.266	-1.752\\
1.264	-1.728\\
1.264	-1.715\\
1.262	-1.691\\
1.262	-1.679\\
1.261	-1.667\\
1.26	-1.654\\
1.259	-1.642\\
1.259	-1.63\\
1.256	-1.594\\
1.255	-1.581\\
1.255	-1.569\\
1.252	-1.533\\
1.251	-1.52\\
1.247	-1.472\\
1.247	-1.459\\
1.242	-1.399\\
1.241	-1.386\\
1.239	-1.362\\
1.237	-1.35\\
1.236	-1.338\\
1.235	-1.325\\
1.231	-1.277\\
1.23	-1.264\\
1.229	-1.252\\
1.227	-1.24\\
1.225	-1.216\\
1.224	-1.203\\
1.223	-1.191\\
1.221	-1.179\\
1.218	-1.143\\
1.216	-1.13\\
1.213	-1.094\\
1.211	-1.082\\
1.21	-1.069\\
1.208	-1.057\\
1.206	-1.033\\
1.204	-1.021\\
1.203	-1.008\\
1.202	-0.996\\
1.2	-0.984\\
1.199	-0.972\\
1.197	-0.96\\
1.196	-0.947\\
1.194	-0.935\\
1.193	-0.923\\
1.191	-0.911\\
1.19	-0.899\\
1.188	-0.887\\
1.187	-0.874\\
1.185	-0.862\\
1.184	-0.85\\
1.182	-0.838\\
1.181	-0.826\\
1.179	-0.813\\
1.177	-0.801\\
1.176	-0.789\\
1.174	-0.777\\
1.173	-0.765\\
1.171	-0.752\\
1.169	-0.74\\
1.168	-0.728\\
1.164	-0.704\\
1.162	-0.691\\
1.161	-0.679\\
1.155	-0.643\\
1.154	-0.631\\
1.152	-0.618\\
1.146	-0.582\\
1.145	-0.57\\
1.143	-0.557\\
1.135	-0.509\\
1.133	-0.496\\
1.131	-0.484\\
1.13	-0.472\\
1.126	-0.448\\
1.124	-0.435\\
1.114	-0.375\\
1.112	-0.362\\
1.11	-0.35\\
1.107	-0.338\\
1.103	-0.314\\
1.101	-0.301\\
1.093	-0.253\\
1.09	-0.24\\
1.082	-0.192\\
1.079	-0.18\\
1.077	-0.167\\
1.073	-0.143\\
1.07	-0.131\\
1.068	-0.119\\
1.066	-0.106\\
1.064	-0.094\\
1.061	-0.082\\
1.057	-0.058\\
1.054	-0.045\\
1.052	-0.033\\
1.049	-0.021\\
1.045	0.003\\
1.042	0.016\\
1.04	0.028\\
1.037	0.04\\
1.035	0.052\\
1.032	0.064\\
1.03	0.076\\
1.027	0.089\\
1.025	0.101\\
1.022	0.113\\
1.02	0.125\\
1.017	0.137\\
1.015	0.15\\
1.012	0.162\\
1.01	0.174\\
1.004	0.198\\
1.002	0.211\\
0.999	0.223\\
0.997	0.235\\
0.991	0.259\\
0.989	0.272\\
0.98	0.308\\
0.978	0.32\\
0.975	0.332\\
0.972	0.345\\
0.97	0.357\\
0.961	0.393\\
0.958	0.406\\
0.956	0.418\\
0.947	0.454\\
0.944	0.467\\
0.935	0.503\\
0.933	0.515\\
0.93	0.528\\
0.915	0.588\\
0.912	0.601\\
0.9	0.649\\
0.897	0.662\\
0.893	0.674\\
0.884	0.71\\
0.881	0.723\\
0.872	0.759\\
0.868	0.771\\
0.865	0.784\\
0.856	0.82\\
0.852	0.832\\
0.849	0.844\\
0.846	0.857\\
0.843	0.869\\
0.839	0.881\\
0.833	0.905\\
0.829	0.918\\
0.823	0.942\\
0.819	0.954\\
0.816	0.966\\
0.813	0.979\\
0.809	0.991\\
0.806	1.003\\
0.802	1.015\\
0.799	1.027\\
0.795	1.039\\
0.792	1.052\\
0.789	1.064\\
0.785	1.076\\
0.782	1.088\\
0.778	1.1\\
0.775	1.113\\
0.767	1.137\\
0.764	1.149\\
0.76	1.161\\
0.757	1.174\\
0.753	1.186\\
0.75	1.198\\
0.742	1.222\\
0.739	1.235\\
0.731	1.259\\
0.728	1.271\\
0.72	1.295\\
0.717	1.308\\
0.705	1.344\\
0.702	1.356\\
0.698	1.369\\
0.686	1.405\\
0.683	1.417\\
0.679	1.43\\
0.663	1.478\\
0.659	1.491\\
0.656	1.503\\
0.64	1.551\\
0.636	1.564\\
0.62	1.612\\
0.616	1.625\\
0.6	1.673\\
0.595	1.686\\
0.579	1.734\\
0.575	1.747\\
0.567	1.771\\
0.562	1.783\\
0.554	1.807\\
0.55	1.82\\
0.545	1.832\\
0.533	1.868\\
0.528	1.881\\
0.52	1.905\\
0.515	1.917\\
0.511	1.929\\
0.507	1.942\\
0.502	1.954\\
0.494	1.978\\
0.489	1.99\\
0.485	2.003\\
0.48	2.015\\
0.472	2.039\\
0.467	2.051\\
0.463	2.063\\
0.458	2.076\\
0.454	2.088\\
0.449	2.1\\
0.445	2.112\\
0.44	2.124\\
0.436	2.137\\
0.426	2.161\\
0.422	2.173\\
0.417	2.185\\
0.413	2.198\\
0.403	2.222\\
0.399	2.234\\
0.394	2.246\\
0.39	2.258\\
0.385	2.271\\
0.375	2.295\\
0.371	2.307\\
0.366	2.319\\
0.361	2.332\\
0.357	2.344\\
0.342	2.38\\
0.337	2.393\\
0.333	2.405\\
0.318	2.441\\
0.313	2.454\\
0.308	2.466\\
0.304	2.478\\
0.289	2.514\\
0.284	2.527\\
0.264	2.575\\
0.259	2.588\\
0.239	2.636\\
0.234	2.649\\
0.214	2.697\\
0.208	2.71\\
0.183	2.77\\
0.177	2.783\\
0.157	2.831\\
0.151	2.844\\
0.136	2.88\\
0.13	2.892\\
0.125	2.905\\
0.12	2.917\\
0.114	2.929\\
0.104	2.953\\
0.098	2.966\\
0.093	2.978\\
0.087	2.99\\
0.077	3.014\\
0.071	3.026\\
0.066	3.039\\
0.06	3.051\\
0.055	3.063\\
0.049	3.075\\
0.044	3.087\\
0.038	3.1\\
0.033	3.112\\
0.027	3.124\\
0.022	3.136\\
0.016	3.148\\
0.011	3.161\\
-0.001	3.185\\
-0.006	3.197\\
-0.012	3.209\\
-0.017	3.222\\
-0.029	3.246\\
-0.034	3.258\\
-0.046	3.282\\
-0.051	3.295\\
-0.069	3.331\\
-0.074	3.343\\
-0.08	3.356\\
-0.092	3.38\\
-0.097	3.392\\
-0.103	3.404\\
-0.109	3.417\\
-0.127	3.453\\
-0.132	3.465\\
-0.138	3.477\\
-0.144	3.49\\
-0.168	3.538\\
-0.174	3.551\\
-0.198	3.599\\
-0.204	3.612\\
-0.228	3.66\\
-0.234	3.673\\
-0.258	3.721\\
-0.265	3.733\\
-0.271	3.746\\
-0.289	3.782\\
-0.296	3.794\\
-0.302	3.807\\
-0.32	3.843\\
-0.327	3.855\\
-0.333	3.868\\
-0.339	3.88\\
-0.346	3.892\\
-0.358	3.916\\
-0.364	3.929\\
-0.371	3.941\\
-0.377	3.953\\
-0.384	3.965\\
-0.396	3.989\\
-0.403	4.002\\
-0.409	4.014\\
-0.416	4.026\\
-0.428	4.05\\
-0.435	4.063\\
-0.441	4.075\\
-0.448	4.087\\
-0.454	4.099\\
-0.461	4.111\\
-0.467	4.124\\
-0.481	4.148\\
-0.487	4.16\\
-0.494	4.172\\
-0.5	4.185\\
-0.514	4.209\\
-0.52	4.221\\
-0.527	4.233\\
-0.533	4.245\\
-0.54	4.258\\
-0.547	4.27\\
-0.553	4.282\\
-0.567	4.306\\
-0.574	4.319\\
-0.58	4.331\\
-0.601	4.367\\
-0.607	4.38\\
-0.635	4.428\\
-0.641	4.441\\
-0.676	4.501\\
-0.683	4.514\\
-0.711	4.562\\
-0.718	4.575\\
-0.746	4.623\\
-0.753	4.636\\
-0.788	4.696\\
-0.795	4.709\\
-0.809	4.733\\
-0.817	4.745\\
-0.824	4.757\\
-0.831	4.77\\
-0.852	4.806\\
-0.86	4.818\\
-0.867	4.831\\
-0.881	4.855\\
-0.889	4.867\\
-0.896	4.879\\
-0.903	4.892\\
-0.911	4.904\\
-0.925	4.928\\
-0.933	4.94\\
-0.94	4.952\\
-0.947	4.965\\
-0.955	4.977\\
-0.962	4.989\\
-0.97	5.001\\
-0.977	5.013\\
-0.984	5.026\\
-0.992	5.038\\
-0.999	5.05\\
-1.007	5.062\\
-1.014	5.074\\
-1.022	5.087\\
-1.029	5.099\\
-1.037	5.111\\
-1.044	5.123\\
-1.052	5.135\\
-1.059	5.148\\
-1.067	5.16\\
-1.074	5.172\\
-1.09	5.196\\
-1.097	5.208\\
-1.105	5.221\\
-1.113	5.233\\
-1.12	5.245\\
-1.136	5.269\\
-1.143	5.282\\
-1.159	5.306\\
-1.166	5.318\\
-1.174	5.33\\
-1.182	5.343\\
-1.19	5.355\\
-1.197	5.367\\
-1.213	5.391\\
-1.221	5.404\\
-1.229	5.416\\
-1.236	5.428\\
-1.26	5.464\\
-1.268	5.477\\
-1.292	5.513\\
-1.299	5.525\\
-1.307	5.538\\
-1.339	5.586\\
-1.347	5.599\\
-1.379	5.647\\
-1.388	5.66\\
-1.428	5.72\\
-1.436	5.733\\
-1.452	5.757\\
-1.461	5.769\\
-1.469	5.781\\
-1.477	5.794\\
-1.493	5.818\\
-1.502	5.83\\
-1.51	5.842\\
-1.518	5.855\\
-1.526	5.867\\
-1.535	5.879\\
-1.551	5.903\\
-1.56	5.915\\
-1.568	5.928\\
-1.576	5.94\\
-1.585	5.952\\
-1.601	5.976\\
-1.61	5.989\\
-1.618	6.001\\
-1.627	6.013\\
-1.635	6.025\\
-1.644	6.037\\
-1.652	6.05\\
-1.66	6.062\\
-1.669	6.074\\
-1.677	6.086\\
-1.686	6.098\\
-1.694	6.111\\
-1.703	6.123\\
-1.711	6.135\\
-1.729	6.159\\
-1.737	6.171\\
-1.746	6.184\\
-1.754	6.196\\
-1.772	6.22\\
-1.78	6.232\\
-1.789	6.245\\
-1.798	6.257\\
-1.806	6.269\\
-1.824	6.293\\
-1.832	6.306\\
-1.859	6.342\\
-1.867	6.354\\
-1.876	6.367\\
-1.894	6.391\\
-1.902	6.403\\
-1.92	6.427\\
-1.929	6.44\\
-1.956	6.476\\
-1.964	6.488\\
-1.973	6.501\\
-2.009	6.549\\
-2.018	6.562\\
-2.054	6.61\\
-2.063	6.623\\
-2.108	6.683\\
-2.117	6.696\\
-2.127	6.708\\
-2.154	6.744\\
-2.163	6.757\\
-2.172	6.769\\
-2.182	6.781\\
-2.2	6.805\\
-2.209	6.818\\
-2.218	6.83\\
-2.228	6.842\\
-2.246	6.866\\
-2.255	6.879\\
-2.265	6.891\\
-2.283	6.915\\
-2.293	6.927\\
-2.302	6.939\\
-2.311	6.952\\
-2.321	6.964\\
-2.33	6.976\\
-2.34	6.988\\
-2.349	7\\
-2.358	7.013\\
-2.368	7.025\\
-2.377	7.037\\
-2.387	7.049\\
-2.396	7.061\\
-2.406	7.074\\
-2.415	7.086\\
-2.425	7.098\\
-2.434	7.11\\
-2.444	7.122\\
-2.453	7.134\\
-2.463	7.147\\
-2.472	7.159\\
-2.482	7.171\\
-2.491	7.183\\
-2.501	7.195\\
-2.511	7.208\\
-2.52	7.22\\
-2.54	7.244\\
-2.549	7.256\\
-2.559	7.269\\
-2.569	7.281\\
-2.578	7.293\\
-2.598	7.317\\
-2.607	7.33\\
-2.647	7.378\\
-2.656	7.39\\
-2.666	7.403\\
-2.696	7.439\\
-2.705	7.451\\
-2.715	7.464\\
-2.755	7.512\\
-2.765	7.525\\
-2.805	7.573\\
-2.815	7.586\\
-2.865	7.646\\
-2.875	7.659\\
-2.915	7.707\\
-2.925	7.72\\
-2.936	7.732\\
-2.966	7.768\\
-2.976	7.781\\
-2.986	7.793\\
-2.997	7.805\\
-3.017	7.829\\
-3.027	7.842\\
-3.038	7.854\\
-3.068	7.89\\
-3.079	7.902\\
-3.089	7.915\\
-3.099	7.927\\
-3.11	7.939\\
-3.13	7.963\\
-3.141	7.976\\
-3.151	7.988\\
-3.162	8\\
-3.182	8.024\\
-3.193	8.037\\
-3.203	8.049\\
-3.214	8.061\\
-3.224	8.073\\
-3.235	8.085\\
-3.245	8.098\\
-3.256	8.11\\
-3.266	8.122\\
-3.277	8.134\\
-3.287	8.146\\
-3.298	8.158\\
-3.309	8.171\\
-3.319	8.183\\
-3.33	8.195\\
-3.34	8.207\\
-3.351	8.219\\
-3.362	8.232\\
-3.372	8.244\\
-3.394	8.268\\
-3.404	8.28\\
-3.415	8.293\\
-3.426	8.305\\
-3.436	8.317\\
-3.469	8.353\\
-3.479	8.366\\
-3.523	8.414\\
-3.533	8.427\\
-3.577	8.475\\
-3.588	8.488\\
-3.61	8.512\\
-3.62	8.524\\
-3.631	8.536\\
-3.642	8.549\\
-3.697	8.609\\
-3.708	8.622\\
-3.73	8.646\\
-3.742	8.658\\
-3.753	8.67\\
-3.764	8.683\\
-3.808	8.731\\
-3.819	8.744\\
-3.83	8.756\\
-3.842	8.768\\
-3.864	8.792\\
-3.875	8.805\\
-3.886	8.817\\
-3.898	8.829\\
-3.931	8.865\\
-3.943	8.878\\
-3.965	8.902\\
-3.977	8.914\\
-3.988	8.926\\
-3.999	8.939\\
-4.011	8.951\\
-4.033	8.975\\
-4.045	8.987\\
-4.056	9\\
-4.068	9.012\\
-4.09	9.036\\
-4.102	9.048\\
-4.113	9.061\\
-4.125	9.073\\
-4.136	9.085\\
-4.148	9.097\\
-4.159	9.109\\
-4.171	9.121\\
-4.182	9.134\\
-4.206	9.158\\
-4.217	9.17\\
-4.229	9.182\\
-4.24	9.195\\
-4.264	9.219\\
-4.275	9.231\\
-4.287	9.243\\
-4.299	9.256\\
-4.31	9.268\\
-4.334	9.292\\
-4.345	9.304\\
-4.357	9.317\\
-4.369	9.329\\
-4.38	9.341\\
-4.416	9.377\\
-4.428	9.39\\
-4.439	9.402\\
-4.475	9.438\\
-4.487	9.451\\
-4.499	9.463\\
-4.51	9.475\\
-4.534	9.499\\
-4.546	9.512\\
-4.606	9.572\\
-4.618	9.585\\
-4.666	9.633\\
-4.678	9.646\\
-4.726	9.694\\
-4.738	9.707\\
-4.751	9.719\\
-4.787	9.755\\
-4.799	9.768\\
-4.811	9.78\\
-4.98	9.876\\
-4.999	9.821\\
-4.999	9.796\\
-4.998	9.784\\
-4.998	9.674\\
-4.997	9.662\\
-4.997	9.613\\
-4.996	9.601\\
-4.996	9.565\\
-4.995	9.552\\
-4.995	9.528\\
-4.994	9.516\\
-4.994	9.492\\
-4.993	9.479\\
-4.993	9.455\\
-4.992	9.443\\
-4.992	9.418\\
-4.991	9.406\\
-4.991	9.394\\
-4.99	9.382\\
-4.99	9.37\\
-4.989	9.357\\
-4.989	9.345\\
-4.988	9.333\\
-4.988	9.321\\
-4.987	9.309\\
-4.987	9.296\\
-4.986	9.284\\
-4.986	9.272\\
-4.985	9.26\\
-4.985	9.248\\
-4.984	9.236\\
-4.983	9.223\\
-4.983	9.211\\
-4.981	9.187\\
-4.981	9.175\\
-4.98	9.162\\
-4.979	9.15\\
-4.979	9.138\\
-4.977	9.114\\
-4.977	9.101\\
-4.974	9.065\\
-4.974	9.053\\
-4.973	9.04\\
-4.97	9.004\\
-4.97	8.992\\
-4.969	8.98\\
-4.968	8.967\\
-4.964	8.919\\
-4.963	8.906\\
-4.962	8.894\\
-4.962	8.882\\
-4.96	8.858\\
-4.959	8.845\\
-4.954	8.785\\
-4.952	8.772\\
-4.948	8.724\\
-4.947	8.711\\
-4.944	8.675\\
-4.942	8.663\\
-4.941	8.65\\
-4.938	8.614\\
-4.936	8.602\\
-4.935	8.589\\
-4.933	8.565\\
-4.931	8.553\\
-4.929	8.529\\
-4.927	8.516\\
-4.925	8.492\\
-4.923	8.48\\
-4.922	8.468\\
-4.921	8.455\\
-4.919	8.443\\
-4.917	8.419\\
-4.915	8.407\\
-4.914	8.394\\
-4.912	8.382\\
-4.911	8.37\\
-4.909	8.358\\
-4.908	8.346\\
-4.906	8.333\\
-4.905	8.321\\
-4.903	8.309\\
-4.902	8.297\\
-4.9	8.285\\
-4.899	8.273\\
-4.897	8.26\\
-4.896	8.248\\
-4.892	8.224\\
-4.891	8.212\\
-4.889	8.199\\
-4.888	8.187\\
-4.884	8.163\\
-4.883	8.151\\
-4.881	8.138\\
-4.877	8.114\\
-4.876	8.102\\
-4.874	8.09\\
-4.872	8.077\\
-4.87	8.065\\
-4.869	8.053\\
-4.863	8.017\\
-4.861	8.004\\
-4.86	7.992\\
-4.854	7.956\\
-4.852	7.943\\
-4.846	7.907\\
-4.845	7.895\\
-4.843	7.882\\
-4.835	7.834\\
-4.833	7.821\\
-4.825	7.773\\
-4.822	7.761\\
-4.82	7.748\\
-4.812	7.7\\
-4.81	7.687\\
-4.808	7.675\\
-4.805	7.663\\
-4.801	7.639\\
-4.799	7.626\\
-4.797	7.614\\
-4.794	7.602\\
-4.788	7.566\\
-4.785	7.553\\
-4.779	7.517\\
-4.776	7.505\\
-4.774	7.492\\
-4.772	7.48\\
-4.769	7.468\\
-4.767	7.456\\
-4.764	7.444\\
-4.762	7.431\\
-4.76	7.419\\
-4.757	7.407\\
-4.755	7.395\\
-4.752	7.383\\
-4.75	7.37\\
-4.747	7.358\\
-4.745	7.346\\
-4.742	7.334\\
-4.74	7.322\\
-4.737	7.31\\
-4.735	7.297\\
-4.732	7.285\\
-4.73	7.273\\
-4.727	7.261\\
-4.725	7.249\\
-4.722	7.236\\
-4.719	7.224\\
-4.717	7.212\\
-4.714	7.2\\
-4.712	7.188\\
-4.709	7.175\\
-4.706	7.163\\
-4.704	7.151\\
-4.698	7.127\\
-4.695	7.114\\
-4.693	7.102\\
-4.687	7.078\\
-4.685	7.066\\
-4.682	7.054\\
-4.679	7.041\\
-4.673	7.017\\
-4.671	7.005\\
-4.668	6.993\\
-4.665	6.98\\
-4.653	6.932\\
-4.65	6.919\\
-4.648	6.907\\
-4.639	6.871\\
-4.636	6.858\\
-4.621	6.798\\
-4.618	6.785\\
-4.612	6.761\\
-4.608	6.749\\
-4.605	6.737\\
-4.602	6.724\\
-4.59	6.676\\
-4.587	6.663\\
-4.583	6.651\\
-4.574	6.615\\
-4.571	6.602\\
-4.567	6.59\\
-4.558	6.554\\
-4.554	6.542\\
-4.551	6.529\\
-4.548	6.517\\
-4.544	6.505\\
-4.538	6.481\\
-4.534	6.468\\
-4.528	6.444\\
-4.524	6.432\\
-4.521	6.42\\
-4.517	6.407\\
-4.514	6.395\\
-4.51	6.383\\
-4.504	6.359\\
-4.5	6.347\\
-4.497	6.334\\
-4.493	6.322\\
-4.49	6.31\\
-4.482	6.286\\
-4.479	6.273\\
-4.475	6.261\\
-4.472	6.249\\
-4.468	6.237\\
-4.465	6.225\\
-4.461	6.212\\
-4.457	6.2\\
-4.454	6.188\\
-4.446	6.164\\
-4.443	6.151\\
-4.435	6.127\\
-4.432	6.115\\
-4.424	6.091\\
-4.42	6.078\\
-4.417	6.066\\
-4.405	6.03\\
-4.401	6.017\\
-4.398	6.005\\
-4.386	5.969\\
-4.382	5.956\\
-4.374	5.932\\
-4.371	5.92\\
-4.367	5.908\\
-4.363	5.895\\
-4.343	5.835\\
-4.339	5.822\\
-4.323	5.774\\
-4.319	5.761\\
-4.315	5.749\\
-4.31	5.737\\
-4.302	5.713\\
-4.298	5.7\\
-4.282	5.652\\
-4.277	5.639\\
-4.265	5.603\\
-4.26	5.591\\
-4.256	5.579\\
-4.252	5.566\\
-4.248	5.554\\
-4.243	5.542\\
-4.235	5.518\\
-4.23	5.505\\
-4.222	5.481\\
-4.217	5.469\\
-4.213	5.457\\
-4.209	5.444\\
-4.204	5.432\\
-4.2	5.42\\
-4.195	5.408\\
-4.191	5.396\\
-4.187	5.383\\
-4.182	5.371\\
-4.178	5.359\\
-4.173	5.347\\
-4.169	5.335\\
-4.164	5.323\\
-4.16	5.31\\
-4.155	5.298\\
-4.151	5.286\\
-4.141	5.262\\
-4.137	5.249\\
-4.132	5.237\\
-4.128	5.225\\
-4.118	5.201\\
-4.114	5.188\\
-4.109	5.176\\
-4.105	5.164\\
-4.09	5.128\\
-4.086	5.115\\
-4.076	5.091\\
-4.072	5.079\\
-4.067	5.067\\
-4.062	5.054\\
-4.052	5.03\\
-4.048	5.018\\
-4.043	5.006\\
-4.038	4.993\\
-4.023	4.957\\
-4.019	4.945\\
-4.014	4.932\\
-3.989	4.872\\
-3.984	4.859\\
-3.964	4.811\\
-3.959	4.798\\
-3.939	4.75\\
-3.934	4.737\\
-3.929	4.725\\
-3.923	4.713\\
-3.913	4.689\\
-3.908	4.676\\
-3.898	4.652\\
-3.892	4.64\\
-3.882	4.616\\
-3.877	4.603\\
-3.872	4.591\\
-3.866	4.579\\
-3.856	4.555\\
-3.851	4.542\\
-3.845	4.53\\
-3.835	4.506\\
-3.829	4.494\\
-3.824	4.481\\
-3.819	4.469\\
-3.813	4.457\\
-3.808	4.445\\
-3.802	4.433\\
-3.797	4.42\\
-3.792	4.408\\
-3.786	4.396\\
-3.781	4.384\\
-3.775	4.372\\
-3.77	4.36\\
-3.764	4.347\\
-3.759	4.335\\
-3.753	4.323\\
-3.748	4.311\\
-3.742	4.299\\
-3.737	4.286\\
-3.731	4.274\\
-3.726	4.262\\
-3.714	4.238\\
-3.709	4.225\\
-3.703	4.213\\
-3.698	4.201\\
-3.686	4.177\\
-3.681	4.164\\
-3.669	4.14\\
-3.664	4.128\\
-3.652	4.104\\
-3.646	4.091\\
-3.641	4.079\\
-3.623	4.043\\
-3.618	4.03\\
-3.594	3.982\\
-3.588	3.969\\
-3.583	3.957\\
-3.559	3.909\\
-3.553	3.896\\
-3.529	3.848\\
-3.523	3.835\\
-3.499	3.787\\
-3.493	3.774\\
-3.469	3.726\\
-3.463	3.713\\
-3.457	3.701\\
-3.45	3.689\\
-3.432	3.653\\
-3.426	3.64\\
-3.419	3.628\\
-3.401	3.592\\
-3.395	3.579\\
-3.388	3.567\\
-3.376	3.543\\
-3.369	3.531\\
-3.363	3.518\\
-3.351	3.494\\
-3.344	3.482\\
-3.338	3.47\\
-3.331	3.457\\
-3.319	3.433\\
-3.312	3.421\\
-3.306	3.409\\
-3.299	3.397\\
-3.293	3.384\\
-3.287	3.372\\
-3.28	3.36\\
-3.274	3.348\\
-3.267	3.336\\
-3.261	3.323\\
-3.254	3.311\\
-3.248	3.299\\
-3.234	3.275\\
-3.228	3.262\\
-3.221	3.25\\
-3.215	3.238\\
-3.201	3.214\\
-3.195	3.201\\
-3.188	3.189\\
-3.182	3.177\\
-3.168	3.153\\
-3.162	3.141\\
-3.155	3.128\\
-3.141	3.104\\
-3.135	3.092\\
-3.128	3.08\\
-3.121	3.067\\
-3.114	3.055\\
-3.108	3.043\\
-3.094	3.019\\
-3.087	3.006\\
-3.08	2.994\\
-3.074	2.982\\
-3.06	2.958\\
-3.053	2.945\\
-3.018	2.885\\
-3.011	2.872\\
-2.983	2.824\\
-2.976	2.811\\
-2.948	2.763\\
-2.941	2.75\\
-2.906	2.69\\
-2.898	2.677\\
-2.87	2.629\\
-2.863	2.616\\
-2.855	2.604\\
-2.834	2.568\\
-2.826	2.555\\
-2.812	2.531\\
-2.804	2.519\\
-2.797	2.507\\
-2.79	2.494\\
-2.782	2.482\\
-2.768	2.458\\
-2.76	2.446\\
-2.753	2.434\\
-2.745	2.421\\
-2.731	2.397\\
-2.723	2.385\\
-2.716	2.373\\
-2.708	2.36\\
-2.701	2.348\\
-2.693	2.336\\
-2.686	2.324\\
-2.678	2.312\\
-2.671	2.299\\
-2.663	2.287\\
-2.656	2.275\\
-2.648	2.263\\
-2.641	2.251\\
-2.633	2.238\\
-2.625	2.226\\
-2.618	2.214\\
-2.602	2.19\\
-2.595	2.178\\
-2.587	2.165\\
-2.579	2.153\\
-2.572	2.141\\
-2.556	2.117\\
-2.549	2.104\\
-2.525	2.068\\
-2.518	2.056\\
-2.51	2.043\\
-2.486	2.007\\
-2.479	1.995\\
-2.471	1.982\\
-2.431	1.922\\
-2.423	1.909\\
-2.416	1.897\\
-2.392	1.861\\
-2.384	1.848\\
-2.352	1.8\\
-2.344	1.787\\
-2.336	1.775\\
-2.327	1.763\\
-2.311	1.739\\
-2.303	1.726\\
-2.263	1.666\\
-2.254	1.653\\
-2.222	1.605\\
-2.213	1.592\\
-2.189	1.556\\
-2.18	1.544\\
-2.172	1.531\\
-2.164	1.519\\
-2.155	1.507\\
-2.139	1.483\\
-2.13	1.471\\
-2.122	1.458\\
-2.114	1.446\\
-2.105	1.434\\
-2.097	1.422\\
-2.088	1.41\\
-2.08	1.397\\
-2.071	1.385\\
-2.055	1.361\\
-2.046	1.349\\
-2.038	1.336\\
-2.029	1.324\\
-2.021	1.312\\
-2.012	1.3\\
-2.004	1.288\\
-1.995	1.275\\
-1.986	1.263\\
-1.978	1.251\\
-1.969	1.239\\
-1.961	1.227\\
-1.952	1.215\\
-1.943	1.202\\
-1.935	1.19\\
-1.917	1.166\\
-1.909	1.154\\
-1.9	1.141\\
-1.891	1.129\\
-1.883	1.117\\
-1.865	1.093\\
-1.856	1.08\\
-1.848	1.068\\
-1.821	1.032\\
-1.813	1.019\\
-1.768	0.959\\
-1.759	0.946\\
-1.751	0.934\\
-1.724	0.898\\
-1.715	0.885\\
-1.679	0.837\\
-1.67	0.824\\
-1.634	0.776\\
-1.625	0.763\\
-1.598	0.727\\
-1.588	0.715\\
-1.579	0.703\\
-1.57	0.69\\
-1.543	0.654\\
-1.533	0.642\\
-1.524	0.629\\
-1.497	0.593\\
-1.487	0.581\\
-1.478	0.568\\
-1.46	0.544\\
-1.45	0.532\\
-1.441	0.52\\
-1.432	0.507\\
-1.422	0.495\\
-1.404	0.471\\
-1.394	0.459\\
-1.385	0.447\\
-1.375	0.434\\
-1.357	0.41\\
-1.347	0.398\\
-1.338	0.386\\
-1.328	0.373\\
-1.319	0.361\\
-1.309	0.349\\
-1.3	0.337\\
-1.29	0.325\\
-1.281	0.312\\
-1.271	0.3\\
-1.262	0.288\\
-1.252	0.276\\
-1.243	0.264\\
-1.233	0.252\\
-1.224	0.239\\
-1.204	0.215\\
-1.195	0.203\\
-1.185	0.191\\
-1.175	0.178\\
-1.166	0.166\\
-1.146	0.142\\
-1.137	0.13\\
-1.127	0.117\\
-1.117	0.105\\
-1.108	0.093\\
-1.088	0.069\\
-1.078	0.056\\
-1.068	0.044\\
-1.059	0.032\\
-1.029	-0.004\\
-1.019	-0.017\\
-1.01	-0.029\\
-0.98	-0.065\\
-0.97	-0.078\\
-0.93	-0.126\\
-0.92	-0.139\\
-0.88	-0.187\\
-0.87	-0.2\\
-0.82	-0.26\\
-0.81	-0.273\\
-0.79	-0.297\\
-0.779	-0.309\\
-0.769	-0.321\\
-0.759	-0.334\\
-0.729	-0.37\\
-0.718	-0.382\\
-0.708	-0.395\\
-0.688	-0.419\\
-0.677	-0.431\\
-0.667	-0.443\\
-0.657	-0.456\\
-0.647	-0.468\\
-0.636	-0.48\\
-0.616	-0.504\\
-0.605	-0.516\\
-0.595	-0.529\\
-0.585	-0.541\\
-0.574	-0.553\\
-0.564	-0.565\\
-0.553	-0.577\\
-0.543	-0.59\\
-0.533	-0.602\\
-0.522	-0.614\\
-0.512	-0.626\\
-0.501	-0.638\\
-0.491	-0.651\\
-0.48	-0.663\\
-0.47	-0.675\\
-0.459	-0.687\\
-0.449	-0.699\\
-0.438	-0.712\\
-0.428	-0.724\\
-0.406	-0.748\\
-0.396	-0.76\\
-0.385	-0.772\\
-0.375	-0.785\\
-0.353	-0.809\\
-0.343	-0.821\\
-0.332	-0.833\\
-0.321	-0.846\\
-0.311	-0.858\\
-0.289	-0.882\\
-0.279	-0.894\\
-0.268	-0.907\\
-0.246	-0.931\\
-0.236	-0.943\\
-0.214	-0.967\\
-0.203	-0.98\\
-0.192	-0.992\\
-0.182	-1.004\\
-0.16	-1.028\\
-0.149	-1.041\\
-0.105	-1.089\\
-0.095	-1.102\\
-0.051	-1.15\\
-0.04	-1.163\\
0.015	-1.223\\
0.027	-1.236\\
0.071	-1.284\\
0.082	-1.297\\
0.115	-1.333\\
0.127	-1.345\\
0.138	-1.358\\
0.171	-1.394\\
0.183	-1.406\\
0.194	-1.419\\
0.216	-1.443\\
0.228	-1.455\\
0.25	-1.479\\
0.262	-1.492\\
0.284	-1.516\\
0.296	-1.528\\
0.307	-1.54\\
0.318	-1.553\\
0.33	-1.565\\
0.341	-1.577\\
0.353	-1.589\\
0.364	-1.601\\
0.375	-1.614\\
0.387	-1.626\\
0.398	-1.638\\
0.41	-1.65\\
0.421	-1.662\\
0.433	-1.675\\
0.444	-1.687\\
0.456	-1.699\\
0.467	-1.711\\
0.491	-1.735\\
0.502	-1.748\\
0.514	-1.76\\
0.525	-1.772\\
0.549	-1.796\\
0.56	-1.809\\
0.584	-1.833\\
0.595	-1.845\\
0.607	-1.857\\
0.619	-1.87\\
0.63	-1.882\\
0.654	-1.906\\
0.665	-1.918\\
0.677	-1.931\\
0.713	-1.967\\
0.724	-1.979\\
0.736	-1.991\\
0.748	-2.004\\
0.784	-2.04\\
0.795	-2.052\\
0.807	-2.065\\
0.855	-2.113\\
0.867	-2.126\\
0.927	-2.186\\
0.939	-2.199\\
0.987	-2.247\\
0.999	-2.26\\
1.023	-2.284\\
1.036	-2.296\\
1.048	-2.308\\
1.06	-2.321\\
1.096	-2.357\\
1.265	-2.454\\
1.284	-2.398\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
1.284	-2.398\\
1.284	-2.374\\
1.283	-2.362\\
1.283	-2.252\\
1.282	-2.24\\
1.282	-2.191\\
1.281	-2.179\\
1.281	-2.142\\
1.28	-2.13\\
1.28	-2.106\\
1.279	-2.093\\
1.279	-2.069\\
1.278	-2.057\\
1.278	-2.032\\
1.277	-2.02\\
1.277	-1.996\\
1.276	-1.984\\
1.276	-1.971\\
1.275	-1.959\\
1.275	-1.947\\
1.274	-1.935\\
1.274	-1.923\\
1.273	-1.91\\
1.273	-1.898\\
1.272	-1.886\\
1.272	-1.874\\
1.271	-1.862\\
1.271	-1.85\\
1.27	-1.837\\
1.27	-1.825\\
1.268	-1.801\\
1.268	-1.789\\
1.267	-1.776\\
1.266	-1.764\\
1.266	-1.752\\
1.264	-1.728\\
1.264	-1.715\\
1.262	-1.691\\
1.262	-1.679\\
1.261	-1.667\\
1.26	-1.654\\
1.259	-1.642\\
1.259	-1.63\\
1.256	-1.594\\
1.255	-1.581\\
1.255	-1.569\\
1.252	-1.533\\
1.251	-1.52\\
1.247	-1.472\\
1.247	-1.459\\
1.242	-1.399\\
1.241	-1.386\\
1.239	-1.362\\
1.237	-1.35\\
1.236	-1.338\\
1.235	-1.325\\
1.231	-1.277\\
1.23	-1.264\\
1.229	-1.252\\
1.227	-1.24\\
1.225	-1.216\\
1.224	-1.203\\
1.223	-1.191\\
1.221	-1.179\\
1.218	-1.143\\
1.216	-1.13\\
1.213	-1.094\\
1.211	-1.082\\
1.21	-1.069\\
1.208	-1.057\\
1.206	-1.033\\
1.204	-1.021\\
1.203	-1.008\\
1.202	-0.996\\
1.2	-0.984\\
1.199	-0.972\\
1.197	-0.96\\
1.196	-0.947\\
1.194	-0.935\\
1.193	-0.923\\
1.191	-0.911\\
1.19	-0.899\\
1.188	-0.887\\
1.187	-0.874\\
1.185	-0.862\\
1.184	-0.85\\
1.182	-0.838\\
1.181	-0.826\\
1.179	-0.813\\
1.177	-0.801\\
1.176	-0.789\\
1.174	-0.777\\
1.173	-0.765\\
1.171	-0.752\\
1.169	-0.74\\
1.168	-0.728\\
1.164	-0.704\\
1.162	-0.691\\
1.161	-0.679\\
1.155	-0.643\\
1.154	-0.631\\
1.152	-0.618\\
1.146	-0.582\\
1.145	-0.57\\
1.143	-0.557\\
1.135	-0.509\\
1.133	-0.496\\
1.131	-0.484\\
1.13	-0.472\\
1.126	-0.448\\
1.124	-0.435\\
1.114	-0.375\\
1.112	-0.362\\
1.11	-0.35\\
1.107	-0.338\\
1.103	-0.314\\
1.101	-0.301\\
1.093	-0.253\\
1.09	-0.24\\
1.082	-0.192\\
1.079	-0.18\\
1.077	-0.167\\
1.073	-0.143\\
1.07	-0.131\\
1.068	-0.119\\
1.066	-0.106\\
1.064	-0.094\\
1.061	-0.082\\
1.057	-0.058\\
1.054	-0.045\\
1.052	-0.033\\
1.049	-0.021\\
1.045	0.003\\
1.042	0.016\\
1.04	0.028\\
1.037	0.04\\
1.035	0.052\\
1.032	0.064\\
1.03	0.076\\
1.027	0.089\\
1.025	0.101\\
1.022	0.113\\
1.02	0.125\\
1.017	0.137\\
1.015	0.15\\
1.012	0.162\\
1.01	0.174\\
1.004	0.198\\
1.002	0.211\\
0.999	0.223\\
0.997	0.235\\
0.991	0.259\\
0.989	0.272\\
0.98	0.308\\
0.978	0.32\\
0.975	0.332\\
0.972	0.345\\
0.97	0.357\\
0.961	0.393\\
0.958	0.406\\
0.956	0.418\\
0.947	0.454\\
0.944	0.467\\
0.935	0.503\\
0.933	0.515\\
0.93	0.528\\
0.915	0.588\\
0.912	0.601\\
0.9	0.649\\
0.897	0.662\\
0.893	0.674\\
0.884	0.71\\
0.881	0.723\\
0.872	0.759\\
0.868	0.771\\
0.865	0.784\\
0.856	0.82\\
0.852	0.832\\
0.849	0.844\\
0.846	0.857\\
0.843	0.869\\
0.839	0.881\\
0.833	0.905\\
0.829	0.918\\
0.823	0.942\\
0.819	0.954\\
0.816	0.966\\
0.813	0.979\\
0.809	0.991\\
0.806	1.003\\
0.802	1.015\\
0.799	1.027\\
0.795	1.039\\
0.792	1.052\\
0.789	1.064\\
0.785	1.076\\
0.782	1.088\\
0.778	1.1\\
0.775	1.113\\
0.767	1.137\\
0.764	1.149\\
0.76	1.161\\
0.757	1.174\\
0.753	1.186\\
0.75	1.198\\
0.742	1.222\\
0.739	1.235\\
0.731	1.259\\
0.728	1.271\\
0.72	1.295\\
0.717	1.308\\
0.705	1.344\\
0.702	1.356\\
0.698	1.369\\
0.686	1.405\\
0.683	1.417\\
0.679	1.43\\
0.663	1.478\\
0.659	1.491\\
0.656	1.503\\
0.64	1.551\\
0.636	1.564\\
0.62	1.612\\
0.616	1.625\\
0.6	1.673\\
0.595	1.686\\
0.579	1.734\\
0.575	1.747\\
0.567	1.771\\
0.562	1.783\\
0.554	1.807\\
0.55	1.82\\
0.545	1.832\\
0.533	1.868\\
0.528	1.881\\
0.52	1.905\\
0.515	1.917\\
0.511	1.929\\
0.507	1.942\\
0.502	1.954\\
0.494	1.978\\
0.489	1.99\\
0.485	2.003\\
0.48	2.015\\
0.472	2.039\\
0.467	2.051\\
0.463	2.063\\
0.458	2.076\\
0.454	2.088\\
0.449	2.1\\
0.445	2.112\\
0.44	2.124\\
0.436	2.137\\
0.426	2.161\\
0.422	2.173\\
0.417	2.185\\
0.413	2.198\\
0.403	2.222\\
0.399	2.234\\
0.394	2.246\\
0.39	2.258\\
0.385	2.271\\
0.375	2.295\\
0.371	2.307\\
0.366	2.319\\
0.361	2.332\\
0.357	2.344\\
0.342	2.38\\
0.337	2.393\\
0.333	2.405\\
0.318	2.441\\
0.313	2.454\\
0.308	2.466\\
0.304	2.478\\
0.289	2.514\\
0.284	2.527\\
0.264	2.575\\
0.259	2.588\\
0.239	2.636\\
0.234	2.649\\
0.214	2.697\\
0.208	2.71\\
0.183	2.77\\
0.177	2.783\\
0.157	2.831\\
0.151	2.844\\
0.136	2.88\\
0.13	2.892\\
0.125	2.905\\
0.12	2.917\\
0.114	2.929\\
0.104	2.953\\
0.098	2.966\\
0.093	2.978\\
0.087	2.99\\
0.077	3.014\\
0.071	3.026\\
0.066	3.039\\
0.06	3.051\\
0.055	3.063\\
0.049	3.075\\
0.044	3.087\\
0.038	3.1\\
0.033	3.112\\
0.027	3.124\\
0.022	3.136\\
0.016	3.148\\
0.011	3.161\\
-0.001	3.185\\
-0.006	3.197\\
-0.012	3.209\\
-0.017	3.222\\
-0.029	3.246\\
-0.034	3.258\\
-0.046	3.282\\
-0.051	3.295\\
-0.069	3.331\\
-0.074	3.343\\
-0.08	3.356\\
-0.092	3.38\\
-0.097	3.392\\
-0.103	3.404\\
-0.109	3.417\\
-0.127	3.453\\
-0.132	3.465\\
-0.138	3.477\\
-0.144	3.49\\
-0.168	3.538\\
-0.174	3.551\\
-0.198	3.599\\
-0.204	3.612\\
-0.228	3.66\\
-0.234	3.673\\
-0.258	3.721\\
-0.265	3.733\\
-0.271	3.746\\
-0.289	3.782\\
-0.296	3.794\\
-0.302	3.807\\
-0.32	3.843\\
-0.327	3.855\\
-0.333	3.868\\
-0.339	3.88\\
-0.346	3.892\\
-0.358	3.916\\
-0.364	3.929\\
-0.371	3.941\\
-0.377	3.953\\
-0.384	3.965\\
-0.396	3.989\\
-0.403	4.002\\
-0.409	4.014\\
-0.416	4.026\\
-0.428	4.05\\
-0.435	4.063\\
-0.441	4.075\\
-0.448	4.087\\
-0.454	4.099\\
-0.461	4.111\\
-0.467	4.124\\
-0.481	4.148\\
-0.487	4.16\\
-0.494	4.172\\
-0.5	4.185\\
-0.514	4.209\\
-0.52	4.221\\
-0.527	4.233\\
-0.533	4.245\\
-0.54	4.258\\
-0.547	4.27\\
-0.553	4.282\\
-0.567	4.306\\
-0.574	4.319\\
-0.58	4.331\\
-0.601	4.367\\
-0.607	4.38\\
-0.635	4.428\\
-0.641	4.441\\
-0.676	4.501\\
-0.683	4.514\\
-0.711	4.562\\
-0.718	4.575\\
-0.746	4.623\\
-0.753	4.636\\
-0.788	4.696\\
-0.795	4.709\\
-0.809	4.733\\
-0.817	4.745\\
-0.824	4.757\\
-0.831	4.77\\
-0.852	4.806\\
-0.86	4.818\\
-0.867	4.831\\
-0.881	4.855\\
-0.889	4.867\\
-0.896	4.879\\
-0.903	4.892\\
-0.911	4.904\\
-0.925	4.928\\
-0.933	4.94\\
-0.94	4.952\\
-0.947	4.965\\
-0.955	4.977\\
-0.962	4.989\\
-0.97	5.001\\
-0.977	5.013\\
-0.984	5.026\\
-0.992	5.038\\
-0.999	5.05\\
-1.007	5.062\\
-1.014	5.074\\
-1.022	5.087\\
-1.029	5.099\\
-1.037	5.111\\
-1.044	5.123\\
-1.052	5.135\\
-1.059	5.148\\
-1.067	5.16\\
-1.074	5.172\\
-1.09	5.196\\
-1.097	5.208\\
-1.105	5.221\\
-1.113	5.233\\
-1.12	5.245\\
-1.136	5.269\\
-1.143	5.282\\
-1.159	5.306\\
-1.166	5.318\\
-1.174	5.33\\
-1.182	5.343\\
-1.19	5.355\\
-1.197	5.367\\
-1.213	5.391\\
-1.221	5.404\\
-1.229	5.416\\
-1.236	5.428\\
-1.26	5.464\\
-1.268	5.477\\
-1.292	5.513\\
-1.299	5.525\\
-1.307	5.538\\
-1.339	5.586\\
-1.347	5.599\\
-1.379	5.647\\
-1.388	5.66\\
-1.428	5.72\\
-1.436	5.733\\
-1.452	5.757\\
-1.461	5.769\\
-1.469	5.781\\
-1.477	5.794\\
-1.493	5.818\\
-1.502	5.83\\
-1.51	5.842\\
-1.518	5.855\\
-1.526	5.867\\
-1.535	5.879\\
-1.551	5.903\\
-1.56	5.915\\
-1.568	5.928\\
-1.576	5.94\\
-1.585	5.952\\
-1.601	5.976\\
-1.61	5.989\\
-1.618	6.001\\
-1.627	6.013\\
-1.635	6.025\\
-1.644	6.037\\
-1.652	6.05\\
-1.66	6.062\\
-1.669	6.074\\
-1.677	6.086\\
-1.686	6.098\\
-1.694	6.111\\
-1.703	6.123\\
-1.711	6.135\\
-1.729	6.159\\
-1.737	6.171\\
-1.746	6.184\\
-1.754	6.196\\
-1.772	6.22\\
-1.78	6.232\\
-1.789	6.245\\
-1.798	6.257\\
-1.806	6.269\\
-1.824	6.293\\
-1.832	6.306\\
-1.859	6.342\\
-1.867	6.354\\
-1.876	6.367\\
-1.894	6.391\\
-1.902	6.403\\
-1.92	6.427\\
-1.929	6.44\\
-1.956	6.476\\
-1.964	6.488\\
-1.973	6.501\\
-2.009	6.549\\
-2.018	6.562\\
-2.054	6.61\\
-2.063	6.623\\
-2.108	6.683\\
-2.117	6.696\\
-2.127	6.708\\
-2.154	6.744\\
-2.163	6.757\\
-2.172	6.769\\
-2.182	6.781\\
-2.2	6.805\\
-2.209	6.818\\
-2.218	6.83\\
-2.228	6.842\\
-2.246	6.866\\
-2.255	6.879\\
-2.265	6.891\\
-2.283	6.915\\
-2.293	6.927\\
-2.302	6.939\\
-2.311	6.952\\
-2.321	6.964\\
-2.33	6.976\\
-2.34	6.988\\
-2.349	7\\
-2.358	7.013\\
-2.368	7.025\\
-2.377	7.037\\
-2.387	7.049\\
-2.396	7.061\\
-2.406	7.074\\
-2.415	7.086\\
-2.425	7.098\\
-2.434	7.11\\
-2.444	7.122\\
-2.453	7.134\\
-2.463	7.147\\
-2.472	7.159\\
-2.482	7.171\\
-2.491	7.183\\
-2.501	7.195\\
-2.511	7.208\\
-2.52	7.22\\
-2.54	7.244\\
-2.549	7.256\\
-2.559	7.269\\
-2.569	7.281\\
-2.578	7.293\\
-2.598	7.317\\
-2.607	7.33\\
-2.647	7.378\\
-2.656	7.39\\
-2.666	7.403\\
-2.696	7.439\\
-2.705	7.451\\
-2.715	7.464\\
-2.755	7.512\\
-2.765	7.525\\
-2.805	7.573\\
-2.815	7.586\\
-2.865	7.646\\
-2.875	7.659\\
-2.915	7.707\\
-2.925	7.72\\
-2.936	7.732\\
-2.966	7.768\\
-2.976	7.781\\
-2.986	7.793\\
-2.997	7.805\\
-3.017	7.829\\
-3.027	7.842\\
-3.038	7.854\\
-3.068	7.89\\
-3.079	7.902\\
-3.089	7.915\\
-3.099	7.927\\
-3.11	7.939\\
-3.13	7.963\\
-3.141	7.976\\
-3.151	7.988\\
-3.162	8\\
-3.182	8.024\\
-3.193	8.037\\
-3.203	8.049\\
-3.214	8.061\\
-3.224	8.073\\
-3.235	8.085\\
-3.245	8.098\\
-3.256	8.11\\
-3.266	8.122\\
-3.277	8.134\\
-3.287	8.146\\
-3.298	8.158\\
-3.309	8.171\\
-3.319	8.183\\
-3.33	8.195\\
-3.34	8.207\\
-3.351	8.219\\
-3.362	8.232\\
-3.372	8.244\\
-3.394	8.268\\
-3.404	8.28\\
-3.415	8.293\\
-3.426	8.305\\
-3.436	8.317\\
-3.469	8.353\\
-3.479	8.366\\
-3.523	8.414\\
-3.533	8.427\\
-3.577	8.475\\
-3.588	8.488\\
-3.61	8.512\\
-3.62	8.524\\
-3.631	8.536\\
-3.642	8.549\\
-3.697	8.609\\
-3.708	8.622\\
-3.73	8.646\\
-3.742	8.658\\
-3.753	8.67\\
-3.764	8.683\\
-3.808	8.731\\
-3.819	8.744\\
-3.83	8.756\\
-3.842	8.768\\
-3.864	8.792\\
-3.875	8.805\\
-3.886	8.817\\
-3.898	8.829\\
-3.931	8.865\\
-3.943	8.878\\
-3.965	8.902\\
-3.977	8.914\\
-3.988	8.926\\
-3.999	8.939\\
-4.011	8.951\\
-4.033	8.975\\
-4.045	8.987\\
-4.056	9\\
-4.068	9.012\\
-4.09	9.036\\
-4.102	9.048\\
-4.113	9.061\\
-4.125	9.073\\
-4.136	9.085\\
-4.148	9.097\\
-4.159	9.109\\
-4.171	9.121\\
-4.182	9.134\\
-4.206	9.158\\
-4.217	9.17\\
-4.229	9.182\\
-4.24	9.195\\
-4.264	9.219\\
-4.275	9.231\\
-4.287	9.243\\
-4.299	9.256\\
-4.31	9.268\\
-4.334	9.292\\
-4.345	9.304\\
-4.357	9.317\\
-4.369	9.329\\
-4.38	9.341\\
-4.416	9.377\\
-4.428	9.39\\
-4.439	9.402\\
-4.475	9.438\\
-4.487	9.451\\
-4.499	9.463\\
-4.51	9.475\\
-4.534	9.499\\
-4.546	9.512\\
-4.606	9.572\\
-4.618	9.585\\
-4.666	9.633\\
-4.678	9.646\\
-4.726	9.694\\
-4.738	9.707\\
-4.751	9.719\\
-4.787	9.755\\
-4.799	9.768\\
-4.811	9.78\\
-4.98	9.876\\
-4.999	9.821\\
-4.999	9.796\\
-4.998	9.784\\
-4.998	9.674\\
-4.997	9.662\\
-4.997	9.613\\
-4.996	9.601\\
-4.996	9.565\\
-4.995	9.552\\
-4.995	9.528\\
-4.994	9.516\\
-4.994	9.492\\
-4.993	9.479\\
-4.993	9.455\\
-4.992	9.443\\
-4.992	9.418\\
-4.991	9.406\\
-4.991	9.394\\
-4.99	9.382\\
-4.99	9.37\\
-4.989	9.357\\
-4.989	9.345\\
-4.988	9.333\\
-4.988	9.321\\
-4.987	9.309\\
-4.987	9.296\\
-4.986	9.284\\
-4.986	9.272\\
-4.985	9.26\\
-4.985	9.248\\
-4.984	9.236\\
-4.983	9.223\\
-4.983	9.211\\
-4.981	9.187\\
-4.981	9.175\\
-4.98	9.162\\
-4.979	9.15\\
-4.979	9.138\\
-4.977	9.114\\
-4.977	9.101\\
-4.974	9.065\\
-4.974	9.053\\
-4.973	9.04\\
-4.97	9.004\\
-4.97	8.992\\
-4.969	8.98\\
-4.968	8.967\\
-4.964	8.919\\
-4.963	8.906\\
-4.962	8.894\\
-4.962	8.882\\
-4.96	8.858\\
-4.959	8.845\\
-4.954	8.785\\
-4.952	8.772\\
-4.948	8.724\\
-4.947	8.711\\
-4.944	8.675\\
-4.942	8.663\\
-4.941	8.65\\
-4.938	8.614\\
-4.936	8.602\\
-4.935	8.589\\
-4.933	8.565\\
-4.931	8.553\\
-4.929	8.529\\
-4.927	8.516\\
-4.925	8.492\\
-4.923	8.48\\
-4.922	8.468\\
-4.921	8.455\\
-4.919	8.443\\
-4.917	8.419\\
-4.915	8.407\\
-4.914	8.394\\
-4.912	8.382\\
-4.911	8.37\\
-4.909	8.358\\
-4.908	8.346\\
-4.906	8.333\\
-4.905	8.321\\
-4.903	8.309\\
-4.902	8.297\\
-4.9	8.285\\
-4.899	8.273\\
-4.897	8.26\\
-4.896	8.248\\
-4.892	8.224\\
-4.891	8.212\\
-4.889	8.199\\
-4.888	8.187\\
-4.884	8.163\\
-4.883	8.151\\
-4.881	8.138\\
-4.877	8.114\\
-4.876	8.102\\
-4.874	8.09\\
-4.872	8.077\\
-4.87	8.065\\
-4.869	8.053\\
-4.863	8.017\\
-4.861	8.004\\
-4.86	7.992\\
-4.854	7.956\\
-4.852	7.943\\
-4.846	7.907\\
-4.845	7.895\\
-4.843	7.882\\
-4.835	7.834\\
-4.833	7.821\\
-4.825	7.773\\
-4.822	7.761\\
-4.82	7.748\\
-4.812	7.7\\
-4.81	7.687\\
-4.808	7.675\\
-4.805	7.663\\
-4.801	7.639\\
-4.799	7.626\\
-4.797	7.614\\
-4.794	7.602\\
-4.788	7.566\\
-4.785	7.553\\
-4.779	7.517\\
-4.776	7.505\\
-4.774	7.492\\
-4.772	7.48\\
-4.769	7.468\\
-4.767	7.456\\
-4.764	7.444\\
-4.762	7.431\\
-4.76	7.419\\
-4.757	7.407\\
-4.755	7.395\\
-4.752	7.383\\
-4.75	7.37\\
-4.747	7.358\\
-4.745	7.346\\
-4.742	7.334\\
-4.74	7.322\\
-4.737	7.31\\
-4.735	7.297\\
-4.732	7.285\\
-4.73	7.273\\
-4.727	7.261\\
-4.725	7.249\\
-4.722	7.236\\
-4.719	7.224\\
-4.717	7.212\\
-4.714	7.2\\
-4.712	7.188\\
-4.709	7.175\\
-4.706	7.163\\
-4.704	7.151\\
-4.698	7.127\\
-4.695	7.114\\
-4.693	7.102\\
-4.687	7.078\\
-4.685	7.066\\
-4.682	7.054\\
-4.679	7.041\\
-4.673	7.017\\
-4.671	7.005\\
-4.668	6.993\\
-4.665	6.98\\
-4.653	6.932\\
-4.65	6.919\\
-4.648	6.907\\
-4.639	6.871\\
-4.636	6.858\\
-4.621	6.798\\
-4.618	6.785\\
-4.612	6.761\\
-4.608	6.749\\
-4.605	6.737\\
-4.602	6.724\\
-4.59	6.676\\
-4.587	6.663\\
-4.583	6.651\\
-4.574	6.615\\
-4.571	6.602\\
-4.567	6.59\\
-4.558	6.554\\
-4.554	6.542\\
-4.551	6.529\\
-4.548	6.517\\
-4.544	6.505\\
-4.538	6.481\\
-4.534	6.468\\
-4.528	6.444\\
-4.524	6.432\\
-4.521	6.42\\
-4.517	6.407\\
-4.514	6.395\\
-4.51	6.383\\
-4.504	6.359\\
-4.5	6.347\\
-4.497	6.334\\
-4.493	6.322\\
-4.49	6.31\\
-4.482	6.286\\
-4.479	6.273\\
-4.475	6.261\\
-4.472	6.249\\
-4.468	6.237\\
-4.465	6.225\\
-4.461	6.212\\
-4.457	6.2\\
-4.454	6.188\\
-4.446	6.164\\
-4.443	6.151\\
-4.435	6.127\\
-4.432	6.115\\
-4.424	6.091\\
-4.42	6.078\\
-4.417	6.066\\
-4.405	6.03\\
-4.401	6.017\\
-4.398	6.005\\
-4.386	5.969\\
-4.382	5.956\\
-4.374	5.932\\
-4.371	5.92\\
-4.367	5.908\\
-4.363	5.895\\
-4.343	5.835\\
-4.339	5.822\\
-4.323	5.774\\
-4.319	5.761\\
-4.315	5.749\\
-4.31	5.737\\
-4.302	5.713\\
-4.298	5.7\\
-4.282	5.652\\
-4.277	5.639\\
-4.265	5.603\\
-4.26	5.591\\
-4.256	5.579\\
-4.252	5.566\\
-4.248	5.554\\
-4.243	5.542\\
-4.235	5.518\\
-4.23	5.505\\
-4.222	5.481\\
-4.217	5.469\\
-4.213	5.457\\
-4.209	5.444\\
-4.204	5.432\\
-4.2	5.42\\
-4.195	5.408\\
-4.191	5.396\\
-4.187	5.383\\
-4.182	5.371\\
-4.178	5.359\\
-4.173	5.347\\
-4.169	5.335\\
-4.164	5.323\\
-4.16	5.31\\
-4.155	5.298\\
-4.151	5.286\\
-4.141	5.262\\
-4.137	5.249\\
-4.132	5.237\\
-4.128	5.225\\
-4.118	5.201\\
-4.114	5.188\\
-4.109	5.176\\
-4.105	5.164\\
-4.09	5.128\\
-4.086	5.115\\
-4.076	5.091\\
-4.072	5.079\\
-4.067	5.067\\
-4.062	5.054\\
-4.052	5.03\\
-4.048	5.018\\
-4.043	5.006\\
-4.038	4.993\\
-4.023	4.957\\
-4.019	4.945\\
-4.014	4.932\\
-3.989	4.872\\
-3.984	4.859\\
-3.964	4.811\\
-3.959	4.798\\
-3.939	4.75\\
-3.934	4.737\\
-3.929	4.725\\
-3.923	4.713\\
-3.913	4.689\\
-3.908	4.676\\
-3.898	4.652\\
-3.892	4.64\\
-3.882	4.616\\
-3.877	4.603\\
-3.872	4.591\\
-3.866	4.579\\
-3.856	4.555\\
-3.851	4.542\\
-3.845	4.53\\
-3.835	4.506\\
-3.829	4.494\\
-3.824	4.481\\
-3.819	4.469\\
-3.813	4.457\\
-3.808	4.445\\
-3.802	4.433\\
-3.797	4.42\\
-3.792	4.408\\
-3.786	4.396\\
-3.781	4.384\\
-3.775	4.372\\
-3.77	4.36\\
-3.764	4.347\\
-3.759	4.335\\
-3.753	4.323\\
-3.748	4.311\\
-3.742	4.299\\
-3.737	4.286\\
-3.731	4.274\\
-3.726	4.262\\
-3.714	4.238\\
-3.709	4.225\\
-3.703	4.213\\
-3.698	4.201\\
-3.686	4.177\\
-3.681	4.164\\
-3.669	4.14\\
-3.664	4.128\\
-3.652	4.104\\
-3.646	4.091\\
-3.641	4.079\\
-3.623	4.043\\
-3.618	4.03\\
-3.594	3.982\\
-3.588	3.969\\
-3.583	3.957\\
-3.559	3.909\\
-3.553	3.896\\
-3.529	3.848\\
-3.523	3.835\\
-3.499	3.787\\
-3.493	3.774\\
-3.469	3.726\\
-3.463	3.713\\
-3.457	3.701\\
-3.45	3.689\\
-3.432	3.653\\
-3.426	3.64\\
-3.419	3.628\\
-3.401	3.592\\
-3.395	3.579\\
-3.388	3.567\\
-3.376	3.543\\
-3.369	3.531\\
-3.363	3.518\\
-3.351	3.494\\
-3.344	3.482\\
-3.338	3.47\\
-3.331	3.457\\
-3.319	3.433\\
-3.312	3.421\\
-3.306	3.409\\
-3.299	3.397\\
-3.293	3.384\\
-3.287	3.372\\
-3.28	3.36\\
-3.274	3.348\\
-3.267	3.336\\
-3.261	3.323\\
-3.254	3.311\\
-3.248	3.299\\
-3.234	3.275\\
-3.228	3.262\\
-3.221	3.25\\
-3.215	3.238\\
-3.201	3.214\\
-3.195	3.201\\
-3.188	3.189\\
-3.182	3.177\\
-3.168	3.153\\
-3.162	3.141\\
-3.155	3.128\\
-3.141	3.104\\
-3.135	3.092\\
-3.128	3.08\\
-3.121	3.067\\
-3.114	3.055\\
-3.108	3.043\\
-3.094	3.019\\
-3.087	3.006\\
-3.08	2.994\\
-3.074	2.982\\
-3.06	2.958\\
-3.053	2.945\\
-3.018	2.885\\
-3.011	2.872\\
-2.983	2.824\\
-2.976	2.811\\
-2.948	2.763\\
-2.941	2.75\\
-2.906	2.69\\
-2.898	2.677\\
-2.87	2.629\\
-2.863	2.616\\
-2.855	2.604\\
-2.834	2.568\\
-2.826	2.555\\
-2.812	2.531\\
-2.804	2.519\\
-2.797	2.507\\
-2.79	2.494\\
-2.782	2.482\\
-2.768	2.458\\
-2.76	2.446\\
-2.753	2.434\\
-2.745	2.421\\
-2.731	2.397\\
-2.723	2.385\\
-2.716	2.373\\
-2.708	2.36\\
-2.701	2.348\\
-2.693	2.336\\
-2.686	2.324\\
-2.678	2.312\\
-2.671	2.299\\
-2.663	2.287\\
-2.656	2.275\\
-2.648	2.263\\
-2.641	2.251\\
-2.633	2.238\\
-2.625	2.226\\
-2.618	2.214\\
-2.602	2.19\\
-2.595	2.178\\
-2.587	2.165\\
-2.579	2.153\\
-2.572	2.141\\
-2.556	2.117\\
-2.549	2.104\\
-2.525	2.068\\
-2.518	2.056\\
-2.51	2.043\\
-2.486	2.007\\
-2.479	1.995\\
-2.471	1.982\\
-2.431	1.922\\
-2.423	1.909\\
-2.416	1.897\\
-2.392	1.861\\
-2.384	1.848\\
-2.352	1.8\\
-2.344	1.787\\
-2.336	1.775\\
-2.327	1.763\\
-2.311	1.739\\
-2.303	1.726\\
-2.263	1.666\\
-2.254	1.653\\
-2.222	1.605\\
-2.213	1.592\\
-2.189	1.556\\
-2.18	1.544\\
-2.172	1.531\\
-2.164	1.519\\
-2.155	1.507\\
-2.139	1.483\\
-2.13	1.471\\
-2.122	1.458\\
-2.114	1.446\\
-2.105	1.434\\
-2.097	1.422\\
-2.088	1.41\\
-2.08	1.397\\
-2.071	1.385\\
-2.055	1.361\\
-2.046	1.349\\
-2.038	1.336\\
-2.029	1.324\\
-2.021	1.312\\
-2.012	1.3\\
-2.004	1.288\\
-1.995	1.275\\
-1.986	1.263\\
-1.978	1.251\\
-1.969	1.239\\
-1.961	1.227\\
-1.952	1.215\\
-1.943	1.202\\
-1.935	1.19\\
-1.917	1.166\\
-1.909	1.154\\
-1.9	1.141\\
-1.891	1.129\\
-1.883	1.117\\
-1.865	1.093\\
-1.856	1.08\\
-1.848	1.068\\
-1.821	1.032\\
-1.813	1.019\\
-1.768	0.959\\
-1.759	0.946\\
-1.751	0.934\\
-1.724	0.898\\
-1.715	0.885\\
-1.679	0.837\\
-1.67	0.824\\
-1.634	0.776\\
-1.625	0.763\\
-1.598	0.727\\
-1.588	0.715\\
-1.579	0.703\\
-1.57	0.69\\
-1.543	0.654\\
-1.533	0.642\\
-1.524	0.629\\
-1.497	0.593\\
-1.487	0.581\\
-1.478	0.568\\
-1.46	0.544\\
-1.45	0.532\\
-1.441	0.52\\
-1.432	0.507\\
-1.422	0.495\\
-1.404	0.471\\
-1.394	0.459\\
-1.385	0.447\\
-1.375	0.434\\
-1.357	0.41\\
-1.347	0.398\\
-1.338	0.386\\
-1.328	0.373\\
-1.319	0.361\\
-1.309	0.349\\
-1.3	0.337\\
-1.29	0.325\\
-1.281	0.312\\
-1.271	0.3\\
-1.262	0.288\\
-1.252	0.276\\
-1.243	0.264\\
-1.233	0.252\\
-1.224	0.239\\
-1.204	0.215\\
-1.195	0.203\\
-1.185	0.191\\
-1.175	0.178\\
-1.166	0.166\\
-1.146	0.142\\
-1.137	0.13\\
-1.127	0.117\\
-1.117	0.105\\
-1.108	0.093\\
-1.088	0.069\\
-1.078	0.056\\
-1.068	0.044\\
-1.059	0.032\\
-1.029	-0.004\\
-1.019	-0.017\\
-1.01	-0.029\\
-0.98	-0.065\\
-0.97	-0.078\\
-0.93	-0.126\\
-0.92	-0.139\\
-0.88	-0.187\\
-0.87	-0.2\\
-0.82	-0.26\\
-0.81	-0.273\\
-0.79	-0.297\\
-0.779	-0.309\\
-0.769	-0.321\\
-0.759	-0.334\\
-0.729	-0.37\\
-0.718	-0.382\\
-0.708	-0.395\\
-0.688	-0.419\\
-0.677	-0.431\\
-0.667	-0.443\\
-0.657	-0.456\\
-0.647	-0.468\\
-0.636	-0.48\\
-0.616	-0.504\\
-0.605	-0.516\\
-0.595	-0.529\\
-0.585	-0.541\\
-0.574	-0.553\\
-0.564	-0.565\\
-0.553	-0.577\\
-0.543	-0.59\\
-0.533	-0.602\\
-0.522	-0.614\\
-0.512	-0.626\\
-0.501	-0.638\\
-0.491	-0.651\\
-0.48	-0.663\\
-0.47	-0.675\\
-0.459	-0.687\\
-0.449	-0.699\\
-0.438	-0.712\\
-0.428	-0.724\\
-0.406	-0.748\\
-0.396	-0.76\\
-0.385	-0.772\\
-0.375	-0.785\\
-0.353	-0.809\\
-0.343	-0.821\\
-0.332	-0.833\\
-0.321	-0.846\\
-0.311	-0.858\\
-0.289	-0.882\\
-0.279	-0.894\\
-0.268	-0.907\\
-0.246	-0.931\\
-0.236	-0.943\\
-0.214	-0.967\\
-0.203	-0.98\\
-0.192	-0.992\\
-0.182	-1.004\\
-0.16	-1.028\\
-0.149	-1.041\\
-0.105	-1.089\\
-0.095	-1.102\\
-0.051	-1.15\\
-0.04	-1.163\\
0.015	-1.223\\
0.027	-1.236\\
0.071	-1.284\\
0.082	-1.297\\
0.115	-1.333\\
0.127	-1.345\\
0.138	-1.358\\
0.171	-1.394\\
0.183	-1.406\\
0.194	-1.419\\
0.216	-1.443\\
0.228	-1.455\\
0.25	-1.479\\
0.262	-1.492\\
0.284	-1.516\\
0.296	-1.528\\
0.307	-1.54\\
0.318	-1.553\\
0.33	-1.565\\
0.341	-1.577\\
0.353	-1.589\\
0.364	-1.601\\
0.375	-1.614\\
0.387	-1.626\\
0.398	-1.638\\
0.41	-1.65\\
0.421	-1.662\\
0.433	-1.675\\
0.444	-1.687\\
0.456	-1.699\\
0.467	-1.711\\
0.491	-1.735\\
0.502	-1.748\\
0.514	-1.76\\
0.525	-1.772\\
0.549	-1.796\\
0.56	-1.809\\
0.584	-1.833\\
0.595	-1.845\\
0.607	-1.857\\
0.619	-1.87\\
0.63	-1.882\\
0.654	-1.906\\
0.665	-1.918\\
0.677	-1.931\\
0.713	-1.967\\
0.724	-1.979\\
0.736	-1.991\\
0.748	-2.004\\
0.784	-2.04\\
0.795	-2.052\\
0.807	-2.065\\
0.855	-2.113\\
0.867	-2.126\\
0.927	-2.186\\
0.939	-2.199\\
0.987	-2.247\\
0.999	-2.26\\
1.023	-2.284\\
1.036	-2.296\\
1.048	-2.308\\
1.06	-2.321\\
1.096	-2.357\\
1.265	-2.454\\
1.284	-2.398\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0.387	-1.272\\
0.387	-1.199\\
0.386	-1.186\\
0.386	-1.113\\
0.385	-1.101\\
0.385	-1.052\\
0.384	-1.04\\
0.384	-1.004\\
0.383	-0.991\\
0.383	-0.967\\
0.382	-0.955\\
0.382	-0.93\\
0.381	-0.918\\
0.381	-0.894\\
0.38	-0.882\\
0.38	-0.869\\
0.379	-0.857\\
0.379	-0.845\\
0.378	-0.833\\
0.378	-0.809\\
0.377	-0.796\\
0.377	-0.784\\
0.376	-0.772\\
0.376	-0.76\\
0.375	-0.748\\
0.374	-0.735\\
0.374	-0.723\\
0.373	-0.711\\
0.373	-0.699\\
0.372	-0.687\\
0.372	-0.674\\
0.37	-0.65\\
0.37	-0.638\\
0.369	-0.626\\
0.368	-0.613\\
0.368	-0.601\\
0.366	-0.577\\
0.366	-0.565\\
0.365	-0.553\\
0.364	-0.54\\
0.363	-0.528\\
0.363	-0.516\\
0.361	-0.492\\
0.36	-0.479\\
0.359	-0.467\\
0.359	-0.455\\
0.357	-0.431\\
0.356	-0.418\\
0.353	-0.382\\
0.353	-0.37\\
0.352	-0.357\\
0.347	-0.297\\
0.346	-0.284\\
0.342	-0.236\\
0.341	-0.223\\
0.339	-0.199\\
0.337	-0.187\\
0.336	-0.175\\
0.335	-0.162\\
0.331	-0.114\\
0.329	-0.101\\
0.325	-0.053\\
0.323	-0.041\\
0.322	-0.028\\
0.32	-0.004\\
0.318	0.008\\
0.317	0.02\\
0.316	0.033\\
0.314	0.045\\
0.312	0.069\\
0.31	0.081\\
0.309	0.094\\
0.308	0.106\\
0.306	0.118\\
0.305	0.13\\
0.303	0.142\\
0.302	0.155\\
0.301	0.167\\
0.299	0.179\\
0.298	0.191\\
0.296	0.203\\
0.295	0.215\\
0.293	0.228\\
0.292	0.24\\
0.29	0.252\\
0.289	0.264\\
0.287	0.276\\
0.285	0.289\\
0.284	0.301\\
0.282	0.313\\
0.281	0.325\\
0.279	0.337\\
0.277	0.35\\
0.276	0.362\\
0.272	0.386\\
0.271	0.398\\
0.269	0.41\\
0.267	0.423\\
0.266	0.435\\
0.26	0.471\\
0.259	0.484\\
0.253	0.52\\
0.252	0.532\\
0.25	0.545\\
0.242	0.593\\
0.24	0.606\\
0.239	0.618\\
0.231	0.666\\
0.229	0.679\\
0.221	0.727\\
0.219	0.74\\
0.211	0.788\\
0.209	0.801\\
0.207	0.813\\
0.204	0.825\\
0.2	0.849\\
0.198	0.862\\
0.192	0.898\\
0.189	0.91\\
0.187	0.922\\
0.185	0.935\\
0.183	0.947\\
0.18	0.959\\
0.176	0.983\\
0.174	0.996\\
0.171	1.008\\
0.167	1.032\\
0.164	1.044\\
0.162	1.057\\
0.16	1.069\\
0.157	1.081\\
0.153	1.105\\
0.15	1.118\\
0.148	1.13\\
0.145	1.142\\
0.141	1.166\\
0.138	1.178\\
0.136	1.191\\
0.133	1.203\\
0.131	1.215\\
0.128	1.227\\
0.126	1.239\\
0.123	1.252\\
0.121	1.264\\
0.115	1.288\\
0.113	1.3\\
0.11	1.313\\
0.108	1.325\\
0.102	1.349\\
0.1	1.361\\
0.097	1.374\\
0.095	1.386\\
0.086	1.422\\
0.084	1.434\\
0.081	1.447\\
0.078	1.459\\
0.076	1.471\\
0.07	1.495\\
0.067	1.508\\
0.064	1.52\\
0.062	1.532\\
0.056	1.556\\
0.053	1.569\\
0.044	1.605\\
0.042	1.617\\
0.039	1.629\\
0.036	1.642\\
0.024	1.69\\
0.021	1.703\\
0.009	1.751\\
0.006	1.764\\
-0.006	1.812\\
-0.009	1.825\\
-0.013	1.837\\
-0.025	1.885\\
-0.028	1.898\\
-0.032	1.91\\
-0.041	1.946\\
-0.044	1.959\\
-0.048	1.971\\
-0.057	2.007\\
-0.061	2.02\\
-0.067	2.044\\
-0.071	2.056\\
-0.074	2.068\\
-0.077	2.081\\
-0.081	2.093\\
-0.084	2.105\\
-0.088	2.117\\
-0.094	2.141\\
-0.098	2.154\\
-0.101	2.166\\
-0.105	2.178\\
-0.108	2.19\\
-0.112	2.202\\
-0.115	2.215\\
-0.119	2.227\\
-0.122	2.239\\
-0.126	2.251\\
-0.129	2.263\\
-0.133	2.276\\
-0.136	2.288\\
-0.144	2.312\\
-0.147	2.324\\
-0.151	2.337\\
-0.154	2.349\\
-0.162	2.373\\
-0.165	2.385\\
-0.169	2.397\\
-0.173	2.41\\
-0.176	2.422\\
-0.188	2.458\\
-0.191	2.471\\
-0.203	2.507\\
-0.206	2.519\\
-0.21	2.532\\
-0.226	2.58\\
-0.23	2.593\\
-0.233	2.605\\
-0.249	2.653\\
-0.253	2.666\\
-0.269	2.714\\
-0.273	2.727\\
-0.289	2.775\\
-0.293	2.788\\
-0.309	2.836\\
-0.314	2.848\\
-0.318	2.861\\
-0.334	2.909\\
-0.339	2.922\\
-0.351	2.958\\
-0.356	2.97\\
-0.36	2.983\\
-0.368	3.007\\
-0.373	3.019\\
-0.377	3.031\\
-0.381	3.044\\
-0.386	3.056\\
-0.394	3.08\\
-0.399	3.092\\
-0.403	3.104\\
-0.407	3.117\\
-0.412	3.129\\
-0.416	3.141\\
-0.421	3.153\\
-0.425	3.165\\
-0.43	3.178\\
-0.434	3.19\\
-0.439	3.202\\
-0.443	3.214\\
-0.448	3.226\\
-0.452	3.239\\
-0.457	3.251\\
-0.461	3.263\\
-0.466	3.275\\
-0.47	3.287\\
-0.475	3.3\\
-0.479	3.312\\
-0.489	3.336\\
-0.493	3.348\\
-0.498	3.36\\
-0.503	3.373\\
-0.507	3.385\\
-0.517	3.409\\
-0.521	3.421\\
-0.526	3.434\\
-0.531	3.446\\
-0.535	3.458\\
-0.545	3.482\\
-0.55	3.495\\
-0.555	3.507\\
-0.559	3.519\\
-0.569	3.543\\
-0.574	3.556\\
-0.579	3.568\\
-0.583	3.58\\
-0.598	3.616\\
-0.603	3.629\\
-0.623	3.677\\
-0.628	3.69\\
-0.648	3.738\\
-0.653	3.751\\
-0.673	3.799\\
-0.678	3.812\\
-0.693	3.848\\
-0.699	3.86\\
-0.704	3.872\\
-0.709	3.885\\
-0.724	3.921\\
-0.73	3.933\\
-0.735	3.946\\
-0.745	3.97\\
-0.751	3.982\\
-0.756	3.994\\
-0.761	4.007\\
-0.766	4.019\\
-0.772	4.031\\
-0.782	4.055\\
-0.788	4.067\\
-0.793	4.08\\
-0.799	4.092\\
-0.809	4.116\\
-0.815	4.128\\
-0.82	4.141\\
-0.826	4.153\\
-0.836	4.177\\
-0.842	4.189\\
-0.847	4.202\\
-0.853	4.214\\
-0.858	4.226\\
-0.864	4.238\\
-0.869	4.25\\
-0.875	4.263\\
-0.881	4.275\\
-0.886	4.287\\
-0.892	4.299\\
-0.897	4.311\\
-0.903	4.323\\
-0.908	4.336\\
-0.92	4.36\\
-0.925	4.372\\
-0.931	4.384\\
-0.937	4.397\\
-0.942	4.409\\
-0.96	4.445\\
-0.965	4.458\\
-0.983	4.494\\
-0.988	4.506\\
-0.994	4.519\\
-1.012	4.555\\
-1.017	4.567\\
-1.023	4.579\\
-1.029	4.592\\
-1.053	4.64\\
-1.059	4.653\\
-1.083	4.701\\
-1.089	4.714\\
-1.113	4.762\\
-1.119	4.775\\
-1.149	4.835\\
-1.155	4.848\\
-1.161	4.86\\
-1.168	4.872\\
-1.18	4.896\\
-1.186	4.909\\
-1.198	4.933\\
-1.205	4.945\\
-1.211	4.957\\
-1.217	4.97\\
-1.223	4.982\\
-1.23	4.994\\
-1.242	5.018\\
-1.249	5.031\\
-1.261	5.055\\
-1.268	5.067\\
-1.28	5.091\\
-1.287	5.104\\
-1.293	5.116\\
-1.3	5.128\\
-1.306	5.14\\
-1.395	5.21\\
-1.419	5.18\\
-1.419	5.156\\
-1.418	5.143\\
-1.418	5.034\\
-1.417	5.021\\
-1.417	4.973\\
-1.416	4.96\\
-1.416	4.924\\
-1.415	4.912\\
-1.415	4.887\\
-1.414	4.875\\
-1.414	4.851\\
-1.413	4.839\\
-1.413	4.814\\
-1.412	4.802\\
-1.412	4.778\\
-1.411	4.765\\
-1.411	4.753\\
-1.41	4.741\\
-1.41	4.729\\
-1.409	4.717\\
-1.409	4.704\\
-1.408	4.692\\
-1.408	4.68\\
-1.407	4.668\\
-1.407	4.656\\
-1.406	4.644\\
-1.406	4.631\\
-1.405	4.619\\
-1.405	4.607\\
-1.403	4.583\\
-1.403	4.57\\
-1.401	4.546\\
-1.401	4.534\\
-1.4	4.522\\
-1.399	4.509\\
-1.399	4.497\\
-1.397	4.473\\
-1.397	4.461\\
-1.396	4.449\\
-1.395	4.436\\
-1.394	4.424\\
-1.394	4.412\\
-1.392	4.388\\
-1.391	4.375\\
-1.39	4.363\\
-1.39	4.351\\
-1.388	4.327\\
-1.387	4.314\\
-1.383	4.266\\
-1.382	4.253\\
-1.382	4.241\\
-1.378	4.193\\
-1.377	4.18\\
-1.374	4.144\\
-1.372	4.132\\
-1.371	4.119\\
-1.367	4.071\\
-1.366	4.058\\
-1.364	4.034\\
-1.362	4.022\\
-1.361	4.01\\
-1.36	3.997\\
-1.358	3.973\\
-1.356	3.961\\
-1.354	3.937\\
-1.353	3.924\\
-1.351	3.912\\
-1.348	3.876\\
-1.346	3.863\\
-1.345	3.851\\
-1.343	3.839\\
-1.341	3.815\\
-1.339	3.802\\
-1.337	3.778\\
-1.335	3.766\\
-1.334	3.754\\
-1.332	3.741\\
-1.331	3.729\\
-1.329	3.717\\
-1.328	3.705\\
-1.326	3.693\\
-1.325	3.681\\
-1.323	3.668\\
-1.322	3.656\\
-1.32	3.644\\
-1.319	3.632\\
-1.317	3.62\\
-1.316	3.607\\
-1.312	3.583\\
-1.311	3.571\\
-1.309	3.559\\
-1.308	3.546\\
-1.304	3.522\\
-1.303	3.51\\
-1.301	3.498\\
-1.299	3.485\\
-1.297	3.473\\
-1.296	3.461\\
-1.29	3.425\\
-1.289	3.412\\
-1.281	3.364\\
-1.28	3.351\\
-1.272	3.303\\
-1.27	3.29\\
-1.266	3.266\\
-1.265	3.254\\
-1.261	3.23\\
-1.259	3.217\\
-1.251	3.169\\
-1.249	3.156\\
-1.245	3.132\\
-1.242	3.12\\
-1.24	3.108\\
-1.238	3.095\\
-1.23	3.047\\
-1.228	3.034\\
-1.225	3.022\\
-1.217	2.974\\
-1.214	2.961\\
-1.208	2.925\\
-1.205	2.913\\
-1.203	2.9\\
-1.199	2.876\\
-1.196	2.864\\
-1.194	2.852\\
-1.192	2.839\\
-1.189	2.827\\
-1.187	2.815\\
-1.184	2.803\\
-1.182	2.791\\
-1.18	2.778\\
-1.177	2.766\\
-1.175	2.754\\
-1.172	2.742\\
-1.17	2.73\\
-1.167	2.718\\
-1.165	2.705\\
-1.162	2.693\\
-1.16	2.681\\
-1.157	2.669\\
-1.155	2.657\\
-1.152	2.644\\
-1.15	2.632\\
-1.147	2.62\\
-1.145	2.608\\
-1.142	2.596\\
-1.139	2.583\\
-1.137	2.571\\
-1.134	2.559\\
-1.132	2.547\\
-1.129	2.535\\
-1.126	2.522\\
-1.124	2.51\\
-1.115	2.474\\
-1.113	2.462\\
-1.11	2.449\\
-1.107	2.437\\
-1.105	2.425\\
-1.099	2.401\\
-1.096	2.388\\
-1.093	2.376\\
-1.091	2.364\\
-1.085	2.34\\
-1.082	2.327\\
-1.07	2.279\\
-1.068	2.266\\
-1.053	2.206\\
-1.05	2.193\\
-1.038	2.145\\
-1.035	2.132\\
-1.032	2.12\\
-1.028	2.108\\
-1.022	2.084\\
-1.019	2.071\\
-1.007	2.023\\
-1.003	2.011\\
-1	1.998\\
-0.991	1.962\\
-0.987	1.95\\
-0.984	1.937\\
-0.978	1.913\\
-0.974	1.901\\
-0.971	1.889\\
-0.968	1.876\\
-0.964	1.864\\
-0.958	1.84\\
-0.954	1.828\\
-0.951	1.815\\
-0.948	1.803\\
-0.944	1.791\\
-0.941	1.779\\
-0.937	1.767\\
-0.934	1.755\\
-0.93	1.742\\
-0.924	1.718\\
-0.92	1.706\\
-0.917	1.694\\
-0.913	1.681\\
-0.91	1.669\\
-0.902	1.645\\
-0.899	1.633\\
-0.895	1.62\\
-0.892	1.608\\
-0.888	1.596\\
-0.885	1.584\\
-0.881	1.572\\
-0.877	1.559\\
-0.874	1.547\\
-0.866	1.523\\
-0.863	1.511\\
-0.859	1.499\\
-0.855	1.486\\
-0.852	1.474\\
-0.84	1.438\\
-0.837	1.425\\
-0.821	1.377\\
-0.818	1.364\\
-0.802	1.316\\
-0.798	1.303\\
-0.794	1.291\\
-0.791	1.279\\
-0.779	1.243\\
-0.775	1.23\\
-0.759	1.182\\
-0.755	1.169\\
-0.739	1.121\\
-0.735	1.108\\
-0.73	1.096\\
-0.718	1.06\\
-0.714	1.047\\
-0.702	1.011\\
-0.697	0.999\\
-0.693	0.987\\
-0.689	0.974\\
-0.685	0.962\\
-0.68	0.95\\
-0.672	0.926\\
-0.668	0.913\\
-0.663	0.901\\
-0.655	0.877\\
-0.65	0.865\\
-0.646	0.852\\
-0.642	0.84\\
-0.637	0.828\\
-0.629	0.804\\
-0.624	0.792\\
-0.62	0.779\\
-0.615	0.767\\
-0.607	0.743\\
-0.602	0.731\\
-0.598	0.718\\
-0.593	0.706\\
-0.589	0.694\\
-0.584	0.682\\
-0.58	0.67\\
-0.575	0.657\\
-0.571	0.645\\
-0.561	0.621\\
-0.557	0.609\\
-0.552	0.596\\
-0.548	0.584\\
-0.538	0.56\\
-0.534	0.548\\
-0.529	0.536\\
-0.525	0.523\\
-0.51	0.487\\
-0.506	0.475\\
-0.501	0.462\\
-0.496	0.45\\
-0.492	0.438\\
-0.482	0.414\\
-0.477	0.401\\
-0.472	0.389\\
-0.468	0.377\\
-0.458	0.353\\
-0.453	0.34\\
-0.443	0.316\\
-0.439	0.304\\
-0.429	0.28\\
-0.424	0.267\\
-0.404	0.219\\
-0.399	0.206\\
-0.379	0.158\\
-0.374	0.145\\
-0.354	0.097\\
-0.349	0.084\\
-0.343	0.072\\
-0.323	0.024\\
-0.318	0.011\\
-0.313	-0.001\\
-0.307	-0.013\\
-0.297	-0.037\\
-0.292	-0.05\\
-0.286	-0.062\\
-0.271	-0.098\\
-0.265	-0.111\\
-0.255	-0.135\\
-0.249	-0.147\\
-0.244	-0.159\\
-0.239	-0.172\\
-0.233	-0.184\\
-0.228	-0.196\\
-0.222	-0.208\\
-0.212	-0.232\\
-0.206	-0.245\\
-0.201	-0.257\\
-0.195	-0.269\\
-0.19	-0.281\\
-0.184	-0.293\\
-0.179	-0.306\\
-0.173	-0.318\\
-0.168	-0.33\\
-0.162	-0.342\\
-0.157	-0.354\\
-0.151	-0.367\\
-0.146	-0.379\\
-0.134	-0.403\\
-0.129	-0.415\\
-0.123	-0.427\\
-0.118	-0.44\\
-0.106	-0.464\\
-0.101	-0.476\\
-0.095	-0.488\\
-0.089	-0.501\\
-0.084	-0.513\\
-0.066	-0.549\\
-0.061	-0.562\\
-0.043	-0.598\\
-0.038	-0.61\\
-0.032	-0.623\\
-0.008	-0.671\\
-0.003	-0.683\\
0.003	-0.696\\
0.027	-0.744\\
0.033	-0.757\\
0.057	-0.805\\
0.063	-0.818\\
0.087	-0.866\\
0.093	-0.879\\
0.123	-0.939\\
0.13	-0.952\\
0.154	-1\\
0.161	-1.013\\
0.185	-1.061\\
0.192	-1.074\\
0.204	-1.098\\
0.211	-1.11\\
0.217	-1.122\\
0.223	-1.135\\
0.229	-1.147\\
0.236	-1.159\\
0.242	-1.171\\
0.249	-1.183\\
0.255	-1.195\\
0.261	-1.208\\
0.268	-1.22\\
0.274	-1.232\\
0.363	-1.301\\
0.387	-1.272\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-0.001	-0.077\\
0.075	-0.021\\
0.001	0.077\\
-0.075	0.021\\
-0.001	-0.077\\
};


==> figures/terminalSet_21.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.547	-1.246\\
0.547	-1.233\\
0.546	-1.232\\
0.546	-1.22\\
0.545	-1.219\\
0.545	-1.21\\
0.544	-1.207\\
0.544	-1.199\\
0.543	-1.198\\
0.543	-1.189\\
0.542	-1.188\\
0.542	-1.182\\
0.541	-1.18\\
0.541	-1.174\\
0.54	-1.17\\
0.54	-1.164\\
0.539	-1.161\\
0.539	-1.155\\
0.538	-1.151\\
0.538	-1.148\\
0.537	-1.145\\
0.537	-1.142\\
0.536	-1.139\\
0.536	-1.133\\
0.535	-1.129\\
0.535	-1.126\\
0.534	-1.122\\
0.534	-1.119\\
0.533	-1.116\\
0.533	-1.113\\
0.532	-1.109\\
0.532	-1.106\\
0.531	-1.103\\
0.531	-1.099\\
0.53	-1.096\\
0.53	-1.092\\
0.529	-1.089\\
0.529	-1.085\\
0.528	-1.081\\
0.527	-1.078\\
0.527	-1.074\\
0.526	-1.071\\
0.526	-1.067\\
0.525	-1.064\\
0.525	-1.06\\
0.524	-1.057\\
0.524	-1.053\\
0.523	-1.05\\
0.522	-1.046\\
0.522	-1.043\\
0.521	-1.039\\
0.521	-1.035\\
0.52	-1.031\\
0.519	-1.028\\
0.519	-1.024\\
0.517	-1.016\\
0.517	-1.012\\
0.516	-1.009\\
0.515	-1.005\\
0.515	-1.002\\
0.514	-0.997\\
0.513	-0.994\\
0.513	-0.99\\
0.512	-0.986\\
0.511	-0.983\\
0.511	-0.978\\
0.51	-0.974\\
0.509	-0.971\\
0.509	-0.967\\
0.507	-0.959\\
0.506	-0.956\\
0.506	-0.952\\
0.503	-0.94\\
0.503	-0.936\\
0.502	-0.932\\
0.501	-0.927\\
0.5	-0.924\\
0.499	-0.919\\
0.499	-0.915\\
0.496	-0.903\\
0.496	-0.9\\
0.495	-0.895\\
0.494	-0.891\\
0.493	-0.886\\
0.492	-0.883\\
0.491	-0.878\\
0.491	-0.875\\
0.49	-0.871\\
0.489	-0.866\\
0.486	-0.854\\
0.485	-0.849\\
0.484	-0.845\\
0.484	-0.841\\
0.481	-0.829\\
0.479	-0.819\\
0.476	-0.807\\
0.476	-0.803\\
0.473	-0.791\\
0.472	-0.786\\
0.469	-0.774\\
0.468	-0.769\\
0.466	-0.761\\
0.465	-0.756\\
0.464	-0.752\\
0.463	-0.747\\
0.461	-0.739\\
0.459	-0.729\\
0.457	-0.721\\
0.457	-0.718\\
0.456	-0.713\\
0.455	-0.709\\
0.453	-0.704\\
0.452	-0.699\\
0.451	-0.695\\
0.45	-0.69\\
0.449	-0.686\\
0.448	-0.683\\
0.442	-0.653\\
0.441	-0.649\\
0.44	-0.646\\
0.439	-0.641\\
0.437	-0.636\\
0.436	-0.63\\
0.435	-0.625\\
0.434	-0.621\\
0.433	-0.618\\
0.432	-0.612\\
0.43	-0.607\\
0.429	-0.603\\
0.429	-0.599\\
0.427	-0.594\\
0.425	-0.584\\
0.424	-0.581\\
0.423	-0.575\\
0.421	-0.57\\
0.42	-0.565\\
0.419	-0.562\\
0.418	-0.556\\
0.416	-0.548\\
0.414	-0.542\\
0.412	-0.534\\
0.411	-0.528\\
0.409	-0.52\\
0.407	-0.515\\
0.406	-0.511\\
0.405	-0.505\\
0.404	-0.501\\
0.403	-0.496\\
0.401	-0.491\\
0.4	-0.486\\
0.399	-0.482\\
0.398	-0.477\\
0.397	-0.473\\
0.395	-0.467\\
0.394	-0.462\\
0.393	-0.458\\
0.391	-0.452\\
0.39	-0.447\\
0.389	-0.443\\
0.387	-0.438\\
0.386	-0.434\\
0.383	-0.419\\
0.381	-0.415\\
0.38	-0.409\\
0.378	-0.404\\
0.377	-0.399\\
0.376	-0.393\\
0.374	-0.388\\
0.372	-0.378\\
0.37	-0.374\\
0.369	-0.37\\
0.368	-0.365\\
0.366	-0.357\\
0.365	-0.352\\
0.363	-0.348\\
0.362	-0.342\\
0.361	-0.338\\
0.359	-0.332\\
0.358	-0.328\\
0.356	-0.322\\
0.355	-0.318\\
0.354	-0.312\\
0.352	-0.308\\
0.351	-0.302\\
0.349	-0.297\\
0.347	-0.287\\
0.345	-0.282\\
0.344	-0.277\\
0.342	-0.271\\
0.341	-0.266\\
0.339	-0.261\\
0.338	-0.256\\
0.336	-0.25\\
0.335	-0.245\\
0.333	-0.24\\
0.332	-0.235\\
0.331	-0.231\\
0.329	-0.225\\
0.328	-0.22\\
0.325	-0.211\\
0.324	-0.206\\
0.323	-0.202\\
0.321	-0.196\\
0.319	-0.191\\
0.318	-0.188\\
0.316	-0.18\\
0.313	-0.171\\
0.312	-0.165\\
0.311	-0.162\\
0.309	-0.154\\
0.308	-0.151\\
0.306	-0.144\\
0.304	-0.139\\
0.303	-0.135\\
0.3	-0.126\\
0.299	-0.12\\
0.298	-0.116\\
0.295	-0.109\\
0.294	-0.105\\
0.292	-0.099\\
0.291	-0.093\\
0.29	-0.089\\
0.287	-0.082\\
0.286	-0.078\\
0.284	-0.071\\
0.283	-0.066\\
0.281	-0.062\\
0.278	-0.05\\
0.274	-0.038\\
0.271	-0.026\\
0.268	-0.018\\
0.267	-0.014\\
0.265	-0.007\\
0.263	-0.002\\
0.262	0.003\\
0.259	0.011\\
0.256	0.023\\
0.254	0.03\\
0.252	0.036\\
0.251	0.04\\
0.248	0.048\\
0.245	0.057\\
0.243	0.065\\
0.24	0.074\\
0.239	0.078\\
0.237	0.085\\
0.235	0.091\\
0.233	0.095\\
0.231	0.104\\
0.228	0.112\\
0.225	0.121\\
0.223	0.13\\
0.221	0.134\\
0.219	0.141\\
0.217	0.147\\
0.216	0.152\\
0.213	0.16\\
0.21	0.169\\
0.209	0.174\\
0.207	0.178\\
0.206	0.183\\
0.204	0.187\\
0.203	0.192\\
0.201	0.196\\
0.2	0.201\\
0.199	0.205\\
0.197	0.21\\
0.196	0.214\\
0.194	0.219\\
0.193	0.223\\
0.191	0.228\\
0.187	0.242\\
0.185	0.246\\
0.184	0.251\\
0.182	0.256\\
0.181	0.26\\
0.179	0.265\\
0.178	0.27\\
0.176	0.274\\
0.175	0.279\\
0.173	0.284\\
0.172	0.288\\
0.17	0.293\\
0.169	0.298\\
0.167	0.302\\
0.166	0.307\\
0.162	0.317\\
0.161	0.321\\
0.159	0.326\\
0.158	0.331\\
0.156	0.336\\
0.155	0.341\\
0.153	0.345\\
0.151	0.35\\
0.15	0.355\\
0.148	0.36\\
0.147	0.365\\
0.143	0.375\\
0.142	0.379\\
0.138	0.389\\
-0.075	0.923\\
-0.123	1.014\\
-0.406	1.217\\
-0.547	1.246\\
-0.547	1.232\\
-0.546	1.231\\
-0.546	1.221\\
-0.545	1.219\\
-0.545	1.208\\
-0.544	1.206\\
-0.544	1.198\\
-0.543	1.196\\
-0.543	1.191\\
-0.542	1.188\\
-0.542	1.18\\
-0.541	1.178\\
-0.541	1.172\\
-0.54	1.169\\
-0.54	1.165\\
-0.539	1.163\\
-0.539	1.156\\
-0.538	1.154\\
-0.538	1.149\\
-0.537	1.147\\
-0.537	1.14\\
-0.536	1.138\\
-0.536	1.133\\
-0.535	1.131\\
-0.535	1.126\\
-0.534	1.123\\
-0.534	1.119\\
-0.533	1.116\\
-0.533	1.112\\
-0.532	1.109\\
-0.532	1.104\\
-0.531	1.102\\
-0.531	1.099\\
-0.53	1.097\\
-0.53	1.092\\
-0.529	1.089\\
-0.529	1.085\\
-0.528	1.082\\
-0.528	1.08\\
-0.527	1.077\\
-0.527	1.072\\
-0.526	1.069\\
-0.526	1.067\\
-0.525	1.065\\
-0.525	1.059\\
-0.524	1.057\\
-0.524	1.054\\
-0.523	1.052\\
-0.523	1.049\\
-0.522	1.046\\
-0.522	1.041\\
-0.521	1.038\\
-0.521	1.036\\
-0.52	1.033\\
-0.52	1.03\\
-0.519	1.028\\
-0.519	1.025\\
-0.518	1.022\\
-0.518	1.017\\
-0.517	1.015\\
-0.517	1.011\\
-0.516	1.009\\
-0.516	1.006\\
-0.515	1.003\\
-0.515	1\\
-0.514	0.998\\
-0.514	0.995\\
-0.513	0.993\\
-0.513	0.99\\
-0.512	0.987\\
-0.512	0.984\\
-0.511	0.981\\
-0.511	0.978\\
-0.51	0.975\\
-0.51	0.972\\
-0.508	0.966\\
-0.508	0.963\\
-0.507	0.96\\
-0.507	0.957\\
-0.506	0.955\\
-0.506	0.952\\
-0.505	0.949\\
-0.505	0.946\\
-0.504	0.944\\
-0.504	0.941\\
-0.503	0.938\\
-0.503	0.935\\
-0.502	0.933\\
-0.502	0.93\\
-0.501	0.927\\
-0.5	0.922\\
-0.499	0.918\\
-0.499	0.916\\
-0.498	0.913\\
-0.498	0.91\\
-0.497	0.907\\
-0.497	0.904\\
-0.495	0.898\\
-0.494	0.893\\
-0.494	0.889\\
-0.493	0.887\\
-0.492	0.884\\
-0.492	0.88\\
-0.491	0.875\\
-0.489	0.869\\
-0.489	0.866\\
-0.488	0.863\\
-0.488	0.86\\
-0.487	0.856\\
-0.486	0.85\\
-0.484	0.845\\
-0.481	0.827\\
-0.479	0.821\\
-0.476	0.803\\
-0.474	0.797\\
-0.473	0.791\\
-0.471	0.784\\
-0.47	0.778\\
-0.469	0.771\\
-0.467	0.765\\
-0.467	0.762\\
-0.466	0.758\\
-0.465	0.753\\
-0.463	0.747\\
-0.463	0.744\\
-0.461	0.738\\
-0.46	0.734\\
-0.46	0.731\\
-0.459	0.727\\
-0.458	0.724\\
-0.457	0.72\\
-0.456	0.715\\
-0.455	0.709\\
-0.454	0.705\\
-0.453	0.702\\
-0.452	0.696\\
-0.45	0.69\\
-0.449	0.686\\
-0.448	0.683\\
-0.447	0.677\\
-0.446	0.67\\
-0.445	0.667\\
-0.444	0.663\\
-0.442	0.657\\
-0.441	0.651\\
-0.439	0.643\\
-0.438	0.637\\
-0.436	0.63\\
-0.435	0.627\\
-0.434	0.623\\
-0.433	0.617\\
-0.431	0.61\\
-0.43	0.603\\
-0.428	0.597\\
-0.426	0.59\\
-0.425	0.586\\
-0.425	0.583\\
-0.423	0.577\\
-0.422	0.572\\
-0.421	0.57\\
-0.42	0.563\\
-0.419	0.559\\
-0.418	0.556\\
-0.416	0.549\\
-0.415	0.545\\
-0.414	0.542\\
-0.413	0.537\\
-0.411	0.53\\
-0.41	0.525\\
-0.409	0.522\\
-0.408	0.517\\
-0.406	0.51\\
-0.405	0.505\\
-0.404	0.502\\
-0.403	0.496\\
-0.401	0.489\\
-0.4	0.485\\
-0.397	0.476\\
-0.396	0.47\\
-0.395	0.467\\
-0.394	0.463\\
-0.393	0.458\\
-0.39	0.449\\
-0.389	0.443\\
-0.388	0.44\\
-0.386	0.43\\
-0.381	0.415\\
-0.381	0.412\\
-0.379	0.407\\
-0.378	0.402\\
-0.377	0.399\\
-0.376	0.393\\
-0.374	0.387\\
-0.372	0.38\\
-0.37	0.374\\
-0.368	0.366\\
-0.367	0.361\\
-0.366	0.357\\
-0.364	0.351\\
-0.362	0.344\\
-0.361	0.338\\
-0.357	0.324\\
-0.355	0.318\\
-0.353	0.31\\
-0.35	0.301\\
-0.348	0.294\\
-0.347	0.287\\
-0.327	0.217\\
-0.325	0.209\\
-0.323	0.202\\
-0.32	0.195\\
-0.318	0.188\\
-0.316	0.18\\
-0.314	0.173\\
-0.312	0.165\\
-0.308	0.151\\
-0.305	0.143\\
-0.303	0.135\\
-0.301	0.128\\
-0.299	0.12\\
-0.296	0.113\\
-0.29	0.089\\
-0.287	0.082\\
-0.286	0.076\\
-0.284	0.07\\
-0.281	0.062\\
-0.277	0.046\\
-0.274	0.038\\
-0.272	0.03\\
-0.269	0.022\\
-0.268	0.016\\
-0.266	0.01\\
-0.263	0.002\\
-0.261	-0.007\\
-0.258	-0.015\\
-0.256	-0.023\\
-0.253	-0.031\\
-0.251	-0.04\\
-0.244	-0.061\\
-0.241	-0.069\\
-0.239	-0.078\\
-0.236	-0.086\\
-0.234	-0.092\\
-0.232	-0.099\\
-0.229	-0.108\\
-0.227	-0.117\\
-0.225	-0.123\\
-0.223	-0.13\\
-0.22	-0.138\\
-0.215	-0.153\\
-0.213	-0.16\\
-0.21	-0.169\\
-0.209	-0.174\\
-0.207	-0.178\\
-0.203	-0.192\\
-0.201	-0.196\\
-0.2	-0.201\\
-0.199	-0.205\\
-0.197	-0.21\\
-0.195	-0.216\\
-0.193	-0.223\\
-0.191	-0.228\\
-0.19	-0.233\\
-0.188	-0.239\\
-0.185	-0.246\\
-0.184	-0.251\\
-0.182	-0.256\\
-0.18	-0.262\\
-0.178	-0.27\\
-0.176	-0.274\\
-0.175	-0.279\\
-0.173	-0.286\\
-0.17	-0.293\\
-0.169	-0.298\\
-0.167	-0.302\\
-0.165	-0.309\\
-0.162	-0.317\\
-0.161	-0.321\\
-0.159	-0.326\\
-0.157	-0.333\\
-0.155	-0.341\\
-0.153	-0.345\\
-0.151	-0.35\\
-0.149	-0.357\\
-0.147	-0.365\\
-0.143	-0.375\\
-0.141	-0.381\\
-0.138	-0.389\\
0.075	-0.923\\
0.123	-1.014\\
0.406	-1.217\\
0.547	-1.246\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.752	-2.063\\
0.752	-2.061\\
0.751	-2.06\\
0.751	-2.042\\
0.75	-2.04\\
0.75	-2.028\\
0.749	-2.026\\
0.749	-2.014\\
0.748	-2.012\\
0.748	-2.005\\
0.747	-2.002\\
0.747	-1.993\\
0.746	-1.991\\
0.746	-1.983\\
0.745	-1.979\\
0.745	-1.971\\
0.744	-1.969\\
0.744	-1.963\\
0.743	-1.96\\
0.743	-1.956\\
0.742	-1.951\\
0.742	-1.943\\
0.741	-1.941\\
0.741	-1.935\\
0.74	-1.931\\
0.74	-1.927\\
0.739	-1.922\\
0.739	-1.918\\
0.738	-1.914\\
0.738	-1.909\\
0.737	-1.907\\
0.737	-1.901\\
0.736	-1.896\\
0.736	-1.892\\
0.735	-1.889\\
0.735	-1.887\\
0.734	-1.883\\
0.734	-1.878\\
0.733	-1.874\\
0.733	-1.869\\
0.732	-1.865\\
0.731	-1.86\\
0.731	-1.856\\
0.73	-1.851\\
0.73	-1.846\\
0.728	-1.836\\
0.728	-1.831\\
0.726	-1.823\\
0.726	-1.818\\
0.725	-1.812\\
0.724	-1.808\\
0.724	-1.803\\
0.722	-1.793\\
0.721	-1.789\\
0.721	-1.784\\
0.719	-1.774\\
0.719	-1.769\\
0.716	-1.754\\
0.716	-1.749\\
0.715	-1.745\\
0.713	-1.735\\
0.713	-1.73\\
0.712	-1.725\\
0.711	-1.719\\
0.71	-1.715\\
0.709	-1.709\\
0.709	-1.704\\
0.708	-1.699\\
0.707	-1.695\\
0.705	-1.683\\
0.704	-1.679\\
0.704	-1.674\\
0.702	-1.662\\
0.698	-1.642\\
0.695	-1.624\\
0.694	-1.619\\
0.694	-1.614\\
0.692	-1.604\\
0.691	-1.598\\
0.69	-1.593\\
0.689	-1.587\\
0.688	-1.582\\
0.687	-1.576\\
0.686	-1.571\\
0.685	-1.565\\
0.684	-1.56\\
0.682	-1.548\\
0.681	-1.543\\
0.679	-1.531\\
0.678	-1.526\\
0.677	-1.522\\
0.671	-1.486\\
0.67	-1.481\\
0.669	-1.477\\
0.668	-1.47\\
0.666	-1.464\\
0.665	-1.458\\
0.664	-1.451\\
0.663	-1.446\\
0.662	-1.442\\
0.661	-1.435\\
0.659	-1.423\\
0.658	-1.419\\
0.656	-1.412\\
0.655	-1.405\\
0.653	-1.395\\
0.652	-1.388\\
0.65	-1.378\\
0.648	-1.371\\
0.647	-1.365\\
0.646	-1.361\\
0.645	-1.353\\
0.643	-1.343\\
0.642	-1.337\\
0.641	-1.332\\
0.639	-1.325\\
0.638	-1.319\\
0.637	-1.314\\
0.635	-1.306\\
0.634	-1.3\\
0.633	-1.295\\
0.632	-1.289\\
0.631	-1.284\\
0.629	-1.276\\
0.628	-1.27\\
0.627	-1.265\\
0.625	-1.257\\
0.624	-1.251\\
0.623	-1.246\\
0.621	-1.239\\
0.62	-1.234\\
0.618	-1.222\\
0.616	-1.216\\
0.613	-1.198\\
0.611	-1.192\\
0.61	-1.186\\
0.609	-1.179\\
0.607	-1.174\\
0.606	-1.167\\
0.605	-1.161\\
0.603	-1.154\\
0.602	-1.149\\
0.601	-1.142\\
0.599	-1.136\\
0.598	-1.132\\
0.597	-1.125\\
0.595	-1.119\\
0.595	-1.115\\
0.593	-1.108\\
0.592	-1.102\\
0.59	-1.095\\
0.589	-1.089\\
0.588	-1.084\\
0.586	-1.077\\
0.585	-1.071\\
0.582	-1.059\\
0.581	-1.053\\
0.579	-1.046\\
0.578	-1.04\\
0.576	-1.032\\
0.575	-1.026\\
0.573	-1.019\\
0.572	-1.012\\
0.569	-1\\
0.567	-0.994\\
0.566	-0.989\\
0.565	-0.982\\
0.563	-0.975\\
0.562	-0.97\\
0.56	-0.963\\
0.559	-0.956\\
0.558	-0.951\\
0.554	-0.937\\
0.553	-0.932\\
0.551	-0.924\\
0.55	-0.918\\
0.548	-0.913\\
0.547	-0.905\\
0.545	-0.898\\
0.543	-0.89\\
0.541	-0.883\\
0.54	-0.878\\
0.538	-0.87\\
0.537	-0.863\\
0.536	-0.858\\
0.534	-0.85\\
0.532	-0.843\\
0.531	-0.838\\
0.527	-0.822\\
0.526	-0.817\\
0.524	-0.812\\
0.522	-0.804\\
0.521	-0.796\\
0.519	-0.791\\
0.518	-0.786\\
0.514	-0.77\\
0.512	-0.76\\
0.51	-0.751\\
0.508	-0.744\\
0.506	-0.738\\
0.505	-0.733\\
0.503	-0.724\\
0.501	-0.717\\
0.5	-0.711\\
0.498	-0.706\\
0.496	-0.697\\
0.494	-0.689\\
0.493	-0.684\\
0.492	-0.678\\
0.489	-0.669\\
0.487	-0.662\\
0.485	-0.65\\
0.482	-0.641\\
0.48	-0.634\\
0.479	-0.628\\
0.477	-0.622\\
0.476	-0.617\\
0.474	-0.611\\
0.472	-0.602\\
0.47	-0.594\\
0.469	-0.588\\
0.467	-0.582\\
0.466	-0.576\\
0.464	-0.57\\
0.463	-0.565\\
0.461	-0.559\\
0.459	-0.549\\
0.457	-0.541\\
0.455	-0.535\\
0.454	-0.529\\
0.452	-0.523\\
0.451	-0.517\\
0.449	-0.512\\
0.447	-0.506\\
0.445	-0.496\\
0.443	-0.488\\
0.441	-0.482\\
0.44	-0.475\\
0.436	-0.463\\
0.435	-0.457\\
0.433	-0.451\\
0.432	-0.445\\
0.431	-0.441\\
0.428	-0.433\\
0.427	-0.426\\
0.423	-0.414\\
0.422	-0.408\\
0.42	-0.402\\
0.418	-0.395\\
0.417	-0.389\\
0.416	-0.385\\
0.413	-0.376\\
0.412	-0.37\\
0.41	-0.364\\
0.408	-0.357\\
0.407	-0.351\\
0.405	-0.345\\
0.403	-0.338\\
0.401	-0.332\\
0.4	-0.328\\
0.398	-0.319\\
0.396	-0.313\\
0.394	-0.306\\
0.393	-0.3\\
0.391	-0.293\\
0.389	-0.287\\
0.387	-0.28\\
0.386	-0.274\\
0.382	-0.26\\
0.38	-0.254\\
0.378	-0.247\\
0.377	-0.24\\
0.375	-0.234\\
0.371	-0.22\\
0.37	-0.216\\
0.367	-0.207\\
0.365	-0.2\\
0.364	-0.194\\
0.356	-0.166\\
0.354	-0.16\\
0.346	-0.132\\
0.345	-0.125\\
0.317	-0.027\\
0.315	-0.019\\
0.309	0.002\\
0.306	0.009\\
0.304	0.017\\
0.298	0.038\\
0.296	0.046\\
0.292	0.06\\
0.29	0.068\\
0.288	0.075\\
0.285	0.083\\
0.281	0.097\\
0.279	0.105\\
0.277	0.112\\
0.275	0.12\\
0.272	0.127\\
0.27	0.135\\
0.268	0.142\\
0.264	0.158\\
0.261	0.165\\
0.259	0.173\\
0.257	0.18\\
0.255	0.188\\
0.252	0.196\\
0.25	0.203\\
0.246	0.219\\
0.243	0.226\\
0.239	0.242\\
0.236	0.25\\
0.234	0.258\\
0.232	0.265\\
0.229	0.273\\
0.225	0.289\\
0.222	0.297\\
0.219	0.309\\
0.215	0.321\\
0.213	0.328\\
0.21	0.336\\
0.206	0.352\\
0.203	0.36\\
0.201	0.369\\
0.198	0.377\\
0.196	0.385\\
0.193	0.393\\
0.191	0.401\\
0.188	0.409\\
0.184	0.425\\
0.182	0.43\\
0.179	0.442\\
0.176	0.45\\
0.174	0.458\\
0.171	0.466\\
0.168	0.475\\
0.166	0.483\\
0.163	0.491\\
0.161	0.5\\
0.158	0.508\\
0.156	0.516\\
0.153	0.525\\
0.15	0.533\\
0.148	0.542\\
0.145	0.55\\
0.143	0.558\\
0.14	0.567\\
0.137	0.575\\
0.135	0.584\\
0.132	0.592\\
0.129	0.601\\
0.127	0.61\\
0.124	0.618\\
0.121	0.627\\
0.119	0.635\\
0.113	0.653\\
0.111	0.661\\
0.108	0.67\\
0.106	0.675\\
0.105	0.679\\
0.102	0.688\\
0.1	0.696\\
0.091	0.723\\
0.089	0.731\\
0.074	0.776\\
0.072	0.785\\
0.048	0.857\\
0.046	0.866\\
0.04	0.884\\
0.037	0.894\\
0.034	0.903\\
0.032	0.908\\
0.031	0.912\\
0.025	0.93\\
0.022	0.94\\
0.016	0.958\\
0.013	0.968\\
0.007	0.986\\
0.004	0.996\\
0.002	1.001\\
0.001	1.005\\
-0.002	1.014\\
-0.006	1.024\\
-0.009	1.033\\
-0.012	1.043\\
-0.014	1.048\\
-0.015	1.052\\
-0.018	1.062\\
-0.021	1.071\\
-0.024	1.081\\
-0.029	1.096\\
-0.031	1.1\\
-0.034	1.11\\
-0.037	1.119\\
-0.04	1.129\\
-0.043	1.138\\
-0.046	1.148\\
-0.05	1.158\\
-0.053	1.168\\
-0.056	1.177\\
-0.059	1.187\\
-0.061	1.193\\
-0.063	1.197\\
-0.066	1.207\\
-0.279	1.741\\
-0.327	1.831\\
-0.611	2.035\\
-0.752	2.063\\
-0.752	2.061\\
-0.751	2.06\\
-0.751	2.042\\
-0.75	2.041\\
-0.75	2.027\\
-0.749	2.025\\
-0.749	2.015\\
-0.748	2.013\\
-0.748	2.003\\
-0.747	1.999\\
-0.747	1.992\\
-0.746	1.99\\
-0.746	1.981\\
-0.745	1.979\\
-0.745	1.971\\
-0.744	1.969\\
-0.744	1.965\\
-0.743	1.961\\
-0.743	1.953\\
-0.742	1.949\\
-0.742	1.945\\
-0.741	1.941\\
-0.741	1.937\\
-0.74	1.933\\
-0.74	1.928\\
-0.739	1.924\\
-0.739	1.919\\
-0.738	1.915\\
-0.738	1.911\\
-0.737	1.907\\
-0.737	1.902\\
-0.736	1.898\\
-0.736	1.894\\
-0.735	1.89\\
-0.735	1.885\\
-0.734	1.88\\
-0.734	1.878\\
-0.733	1.875\\
-0.733	1.871\\
-0.732	1.866\\
-0.732	1.862\\
-0.73	1.852\\
-0.73	1.848\\
-0.728	1.838\\
-0.728	1.833\\
-0.727	1.829\\
-0.727	1.825\\
-0.726	1.819\\
-0.725	1.815\\
-0.725	1.811\\
-0.724	1.805\\
-0.723	1.801\\
-0.723	1.796\\
-0.722	1.792\\
-0.721	1.787\\
-0.721	1.782\\
-0.72	1.777\\
-0.719	1.773\\
-0.719	1.769\\
-0.718	1.763\\
-0.717	1.759\\
-0.716	1.753\\
-0.715	1.748\\
-0.715	1.743\\
-0.714	1.738\\
-0.713	1.732\\
-0.712	1.728\\
-0.712	1.723\\
-0.711	1.717\\
-0.71	1.713\\
-0.709	1.708\\
-0.708	1.702\\
-0.707	1.697\\
-0.707	1.692\\
-0.706	1.686\\
-0.704	1.676\\
-0.703	1.672\\
-0.702	1.667\\
-0.702	1.661\\
-0.7	1.655\\
-0.7	1.65\\
-0.696	1.63\\
-0.695	1.624\\
-0.694	1.619\\
-0.694	1.614\\
-0.692	1.604\\
-0.691	1.598\\
-0.69	1.593\\
-0.689	1.587\\
-0.688	1.582\\
-0.687	1.575\\
-0.686	1.571\\
-0.685	1.565\\
-0.684	1.56\\
-0.682	1.548\\
-0.681	1.543\\
-0.676	1.513\\
-0.675	1.509\\
-0.674	1.504\\
-0.671	1.486\\
-0.669	1.48\\
-0.669	1.475\\
-0.668	1.47\\
-0.666	1.464\\
-0.665	1.458\\
-0.663	1.448\\
-0.662	1.442\\
-0.661	1.435\\
-0.66	1.431\\
-0.658	1.419\\
-0.656	1.412\\
-0.656	1.407\\
-0.655	1.402\\
-0.653	1.395\\
-0.651	1.385\\
-0.65	1.378\\
-0.648	1.368\\
-0.646	1.361\\
-0.645	1.356\\
-0.644	1.35\\
-0.643	1.345\\
-0.642	1.339\\
-0.641	1.332\\
-0.64	1.327\\
-0.638	1.321\\
-0.637	1.314\\
-0.636	1.309\\
-0.634	1.297\\
-0.632	1.292\\
-0.631	1.284\\
-0.63	1.279\\
-0.628	1.273\\
-0.627	1.265\\
-0.626	1.26\\
-0.624	1.253\\
-0.623	1.248\\
-0.621	1.236\\
-0.619	1.23\\
-0.617	1.218\\
-0.616	1.213\\
-0.614	1.206\\
-0.611	1.188\\
-0.609	1.182\\
-0.608	1.176\\
-0.607	1.169\\
-0.605	1.164\\
-0.604	1.157\\
-0.603	1.151\\
-0.601	1.144\\
-0.6	1.14\\
-0.599	1.134\\
-0.597	1.127\\
-0.596	1.123\\
-0.595	1.117\\
-0.594	1.11\\
-0.592	1.104\\
-0.591	1.097\\
-0.59	1.093\\
-0.588	1.087\\
-0.587	1.08\\
-0.586	1.075\\
-0.584	1.069\\
-0.583	1.062\\
-0.581	1.056\\
-0.58	1.049\\
-0.578	1.042\\
-0.577	1.035\\
-0.575	1.029\\
-0.574	1.021\\
-0.573	1.017\\
-0.569	1.003\\
-0.568	0.998\\
-0.567	0.992\\
-0.564	0.98\\
-0.563	0.973\\
-0.561	0.966\\
-0.56	0.961\\
-0.556	0.947\\
-0.555	0.942\\
-0.554	0.935\\
-0.552	0.927\\
-0.551	0.922\\
-0.549	0.916\\
-0.547	0.908\\
-0.546	0.901\\
-0.544	0.893\\
-0.543	0.888\\
-0.541	0.881\\
-0.539	0.873\\
-0.538	0.868\\
-0.536	0.861\\
-0.534	0.853\\
-0.533	0.848\\
-0.531	0.841\\
-0.529	0.833\\
-0.528	0.827\\
-0.527	0.822\\
-0.525	0.815\\
-0.523	0.807\\
-0.522	0.802\\
-0.521	0.796\\
-0.519	0.789\\
-0.517	0.781\\
-0.516	0.775\\
-0.514	0.77\\
-0.512	0.763\\
-0.51	0.754\\
-0.508	0.744\\
-0.506	0.736\\
-0.504	0.727\\
-0.502	0.722\\
-0.501	0.717\\
-0.499	0.709\\
-0.497	0.7\\
-0.496	0.695\\
-0.494	0.689\\
-0.492	0.682\\
-0.49	0.673\\
-0.489	0.667\\
-0.487	0.662\\
-0.485	0.654\\
-0.483	0.645\\
-0.482	0.639\\
-0.48	0.634\\
-0.479	0.628\\
-0.477	0.622\\
-0.475	0.614\\
-0.473	0.605\\
-0.472	0.599\\
-0.47	0.594\\
-0.469	0.588\\
-0.467	0.582\\
-0.466	0.576\\
-0.464	0.57\\
-0.462	0.562\\
-0.46	0.553\\
-0.458	0.547\\
-0.457	0.541\\
-0.455	0.535\\
-0.454	0.529\\
-0.452	0.523\\
-0.451	0.517\\
-0.448	0.509\\
-0.446	0.5\\
-0.444	0.494\\
-0.443	0.488\\
-0.441	0.482\\
-0.44	0.475\\
-0.436	0.463\\
-0.433	0.451\\
-0.432	0.445\\
-0.428	0.433\\
-0.427	0.426\\
-0.423	0.414\\
-0.422	0.408\\
-0.419	0.399\\
-0.418	0.395\\
-0.417	0.389\\
-0.415	0.383\\
-0.413	0.376\\
-0.412	0.37\\
-0.41	0.364\\
-0.408	0.357\\
-0.407	0.351\\
-0.404	0.342\\
-0.403	0.338\\
-0.401	0.332\\
-0.4	0.326\\
-0.398	0.319\\
-0.396	0.313\\
-0.394	0.306\\
-0.393	0.3\\
-0.391	0.293\\
-0.389	0.287\\
-0.387	0.28\\
-0.386	0.274\\
-0.382	0.26\\
-0.38	0.254\\
-0.378	0.247\\
-0.377	0.24\\
-0.374	0.231\\
-0.373	0.227\\
-0.371	0.22\\
-0.369	0.214\\
-0.365	0.2\\
-0.364	0.194\\
-0.356	0.166\\
-0.354	0.16\\
-0.346	0.132\\
-0.345	0.125\\
-0.317	0.027\\
-0.315	0.019\\
-0.309	-0.002\\
-0.306	-0.009\\
-0.304	-0.017\\
-0.298	-0.038\\
-0.296	-0.046\\
-0.292	-0.06\\
-0.29	-0.068\\
-0.288	-0.075\\
-0.285	-0.083\\
-0.281	-0.097\\
-0.279	-0.105\\
-0.277	-0.112\\
-0.275	-0.12\\
-0.272	-0.127\\
-0.27	-0.135\\
-0.268	-0.142\\
-0.264	-0.158\\
-0.26	-0.168\\
-0.259	-0.173\\
-0.257	-0.18\\
-0.255	-0.188\\
-0.252	-0.196\\
-0.25	-0.203\\
-0.246	-0.219\\
-0.243	-0.226\\
-0.239	-0.242\\
-0.236	-0.25\\
-0.234	-0.258\\
-0.232	-0.265\\
-0.229	-0.273\\
-0.226	-0.284\\
-0.225	-0.289\\
-0.222	-0.297\\
-0.218	-0.313\\
-0.215	-0.321\\
-0.213	-0.328\\
-0.21	-0.336\\
-0.206	-0.352\\
-0.203	-0.36\\
-0.201	-0.369\\
-0.198	-0.377\\
-0.196	-0.385\\
-0.193	-0.393\\
-0.19	-0.404\\
-0.188	-0.409\\
-0.184	-0.425\\
-0.181	-0.433\\
-0.179	-0.442\\
-0.176	-0.45\\
-0.174	-0.458\\
-0.171	-0.466\\
-0.168	-0.475\\
-0.166	-0.483\\
-0.163	-0.491\\
-0.161	-0.5\\
-0.158	-0.508\\
-0.156	-0.516\\
-0.152	-0.528\\
-0.15	-0.533\\
-0.148	-0.542\\
-0.145	-0.55\\
-0.143	-0.558\\
-0.14	-0.567\\
-0.137	-0.575\\
-0.135	-0.584\\
-0.132	-0.592\\
-0.129	-0.601\\
-0.127	-0.61\\
-0.124	-0.618\\
-0.121	-0.627\\
-0.119	-0.635\\
-0.113	-0.653\\
-0.111	-0.661\\
-0.102	-0.688\\
-0.1	-0.696\\
-0.097	-0.705\\
-0.096	-0.709\\
-0.094	-0.714\\
-0.091	-0.723\\
-0.089	-0.731\\
-0.074	-0.776\\
-0.072	-0.785\\
-0.048	-0.857\\
-0.046	-0.866\\
-0.043	-0.875\\
-0.041	-0.879\\
-0.04	-0.884\\
-0.037	-0.894\\
-0.028	-0.921\\
-0.027	-0.925\\
-0.025	-0.93\\
-0.022	-0.94\\
-0.016	-0.958\\
-0.013	-0.968\\
-0.007	-0.986\\
-0.004	-0.996\\
0.002	-1.014\\
0.004	-1.018\\
0.009	-1.033\\
0.012	-1.043\\
0.015	-1.052\\
0.018	-1.062\\
0.019	-1.066\\
0.021	-1.071\\
0.024	-1.081\\
0.027	-1.09\\
0.031	-1.1\\
0.034	-1.11\\
0.037	-1.119\\
0.04	-1.129\\
0.043	-1.138\\
0.046	-1.148\\
0.05	-1.158\\
0.051	-1.162\\
0.056	-1.177\\
0.059	-1.187\\
0.063	-1.197\\
0.066	-1.207\\
0.279	-1.741\\
0.327	-1.831\\
0.611	-2.035\\
0.752	-2.063\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0.179	-0.4\\
0.179	-0.382\\
0.178	-0.38\\
0.178	-0.366\\
0.177	-0.363\\
0.177	-0.353\\
0.176	-0.35\\
0.176	-0.341\\
0.175	-0.339\\
0.175	-0.332\\
0.174	-0.329\\
0.174	-0.319\\
0.173	-0.317\\
0.173	-0.309\\
0.172	-0.307\\
0.172	-0.302\\
0.171	-0.299\\
0.171	-0.291\\
0.17	-0.288\\
0.17	-0.283\\
0.169	-0.28\\
0.169	-0.272\\
0.168	-0.269\\
0.168	-0.263\\
0.167	-0.261\\
0.167	-0.255\\
0.166	-0.252\\
0.166	-0.247\\
0.165	-0.244\\
0.165	-0.238\\
0.164	-0.236\\
0.164	-0.233\\
0.163	-0.229\\
0.163	-0.224\\
0.162	-0.221\\
0.162	-0.215\\
0.161	-0.213\\
0.161	-0.207\\
0.16	-0.204\\
0.16	-0.201\\
0.159	-0.198\\
0.159	-0.191\\
0.158	-0.189\\
0.158	-0.186\\
0.157	-0.183\\
0.157	-0.176\\
0.156	-0.174\\
0.156	-0.171\\
0.155	-0.168\\
0.155	-0.165\\
0.154	-0.161\\
0.154	-0.155\\
0.153	-0.153\\
0.153	-0.149\\
0.152	-0.145\\
0.152	-0.143\\
0.151	-0.14\\
0.151	-0.136\\
0.15	-0.133\\
0.15	-0.127\\
0.149	-0.123\\
0.148	-0.118\\
0.148	-0.114\\
0.147	-0.111\\
0.147	-0.108\\
0.146	-0.104\\
0.144	-0.092\\
0.144	-0.088\\
0.143	-0.085\\
0.143	-0.082\\
0.142	-0.078\\
0.141	-0.071\\
0.14	-0.065\\
0.14	-0.061\\
0.139	-0.058\\
0.138	-0.054\\
0.138	-0.05\\
0.137	-0.045\\
0.137	-0.042\\
0.135	-0.034\\
0.135	-0.029\\
0.134	-0.025\\
0.133	-0.02\\
0.132	-0.016\\
0.132	-0.013\\
0.13	-0.003\\
0.13	0\\
0.129	0.004\\
0.127	0.014\\
0.127	0.018\\
0.126	0.021\\
0.125	0.026\\
0.125	0.031\\
0.123	0.039\\
0.122	0.044\\
0.122	0.048\\
0.121	0.052\\
0.12	0.057\\
0.119	0.061\\
0.119	0.065\\
0.117	0.075\\
0.116	0.079\\
0.076	0.259\\
-0.078	0.4\\
-0.179	0.4\\
-0.179	0.38\\
-0.178	0.378\\
-0.178	0.366\\
-0.177	0.364\\
-0.177	0.353\\
-0.176	0.352\\
-0.176	0.342\\
-0.175	0.34\\
-0.175	0.33\\
-0.174	0.328\\
-0.174	0.32\\
-0.173	0.318\\
-0.173	0.31\\
-0.172	0.308\\
-0.172	0.3\\
-0.171	0.297\\
-0.171	0.292\\
-0.17	0.289\\
-0.17	0.281\\
-0.169	0.278\\
-0.169	0.273\\
-0.168	0.27\\
-0.168	0.265\\
-0.167	0.262\\
-0.167	0.256\\
-0.166	0.254\\
-0.166	0.248\\
-0.165	0.245\\
-0.165	0.24\\
-0.164	0.237\\
-0.164	0.231\\
-0.163	0.228\\
-0.163	0.222\\
-0.162	0.219\\
-0.162	0.216\\
-0.161	0.213\\
-0.161	0.208\\
-0.16	0.205\\
-0.16	0.202\\
-0.159	0.198\\
-0.159	0.192\\
-0.158	0.189\\
-0.158	0.184\\
-0.157	0.181\\
-0.157	0.178\\
-0.156	0.175\\
-0.156	0.169\\
-0.155	0.166\\
-0.155	0.163\\
-0.154	0.159\\
-0.154	0.157\\
-0.153	0.154\\
-0.153	0.151\\
-0.152	0.147\\
-0.152	0.142\\
-0.151	0.138\\
-0.151	0.135\\
-0.15	0.132\\
-0.15	0.129\\
-0.149	0.125\\
-0.149	0.121\\
-0.148	0.119\\
-0.148	0.116\\
-0.147	0.112\\
-0.146	0.106\\
-0.146	0.102\\
-0.145	0.099\\
-0.145	0.096\\
-0.144	0.092\\
-0.142	0.08\\
-0.142	0.073\\
-0.141	0.067\\
-0.14	0.063\\
-0.139	0.06\\
-0.139	0.056\\
-0.138	0.052\\
-0.137	0.047\\
-0.137	0.043\\
-0.136	0.038\\
-0.135	0.034\\
-0.135	0.029\\
-0.134	0.026\\
-0.133	0.022\\
-0.133	0.018\\
-0.13	0.003\\
-0.13	0\\
-0.129	-0.004\\
-0.127	-0.014\\
-0.127	-0.017\\
-0.126	-0.021\\
-0.125	-0.026\\
-0.125	-0.031\\
-0.123	-0.039\\
-0.122	-0.044\\
-0.122	-0.048\\
-0.121	-0.052\\
-0.12	-0.057\\
-0.119	-0.061\\
-0.119	-0.065\\
-0.118	-0.07\\
-0.117	-0.074\\
-0.116	-0.079\\
-0.076	-0.259\\
0.078	-0.4\\
0.179	-0.4\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
-0.027	-0.141\\
-0.015	-0.135\\
0.124	-0.069\\
0.126	-0.067\\
0.126	-0.063\\
0.127	-0.061\\
0.118	-0.044\\
0.027	0.141\\
0.015	0.135\\
-0.124	0.069\\
-0.126	0.067\\
-0.126	0.063\\
-0.127	0.061\\
-0.118	0.044\\
-0.027	-0.141\\
};


==> figures/terminalSet_22.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
0.255	-0.501\\
0.255	-0.473\\
0.254	-0.471\\
0.254	-0.449\\
0.253	-0.447\\
0.253	-0.433\\
0.252	-0.431\\
0.252	-0.419\\
0.251	-0.417\\
0.251	-0.409\\
0.25	-0.407\\
0.25	-0.399\\
0.249	-0.397\\
0.249	-0.389\\
0.248	-0.387\\
0.248	-0.381\\
0.247	-0.379\\
0.247	-0.372\\
0.246	-0.37\\
0.246	-0.366\\
0.245	-0.364\\
0.245	-0.358\\
0.244	-0.356\\
0.244	-0.352\\
0.243	-0.35\\
0.243	-0.346\\
0.242	-0.344\\
0.242	-0.338\\
0.241	-0.336\\
0.241	-0.332\\
0.24	-0.33\\
0.24	-0.328\\
0.239	-0.326\\
0.239	-0.322\\
0.238	-0.32\\
0.238	-0.316\\
0.237	-0.314\\
0.237	-0.31\\
0.236	-0.308\\
0.236	-0.306\\
0.235	-0.304\\
0.235	-0.3\\
0.234	-0.298\\
0.234	-0.296\\
0.233	-0.294\\
0.233	-0.292\\
0.232	-0.29\\
0.232	-0.286\\
0.231	-0.284\\
0.231	-0.282\\
0.23	-0.28\\
0.23	-0.278\\
0.229	-0.276\\
0.229	-0.272\\
0.228	-0.27\\
0.228	-0.268\\
0.227	-0.266\\
0.227	-0.264\\
0.226	-0.262\\
0.226	-0.26\\
0.225	-0.258\\
0.225	-0.256\\
0.224	-0.254\\
0.224	-0.252\\
0.223	-0.25\\
0.223	-0.248\\
0.222	-0.247\\
0.222	-0.245\\
0.221	-0.243\\
0.221	-0.241\\
0.22	-0.239\\
0.22	-0.237\\
0.219	-0.235\\
0.219	-0.233\\
0.218	-0.231\\
0.218	-0.229\\
0.217	-0.227\\
0.217	-0.225\\
0.215	-0.221\\
0.215	-0.219\\
0.214	-0.217\\
0.214	-0.215\\
0.213	-0.213\\
0.213	-0.211\\
0.211	-0.207\\
0.211	-0.205\\
0.21	-0.203\\
0.21	-0.201\\
0.208	-0.197\\
0.208	-0.195\\
0.207	-0.193\\
0.207	-0.191\\
0.205	-0.187\\
0.205	-0.185\\
0.203	-0.181\\
0.203	-0.179\\
0.201	-0.175\\
0.201	-0.173\\
0.2	-0.171\\
0.2	-0.169\\
0.197	-0.163\\
0.197	-0.161\\
0.195	-0.157\\
0.195	-0.155\\
0.193	-0.151\\
0.193	-0.149\\
0.191	-0.145\\
0.191	-0.143\\
0.188	-0.137\\
0.188	-0.135\\
0.185	-0.129\\
0.185	-0.127\\
0.182	-0.121\\
0.182	-0.12\\
0.18	-0.116\\
0.18	-0.114\\
0.177	-0.108\\
0.177	-0.106\\
0.173	-0.098\\
0.173	-0.096\\
0.168	-0.086\\
0.168	-0.084\\
0.163	-0.074\\
0.163	-0.072\\
0.155	-0.056\\
0.155	-0.054\\
0.145	-0.034\\
0.145	-0.032\\
0.126	0.006\\
0.125	0.007\\
0.124	0.009\\
0.124	0.01\\
0.115	0.028\\
0.113	0.03\\
0.107	0.042\\
0.106	0.043\\
0.098	0.059\\
0.096	0.061\\
0.09	0.073\\
0.088	0.075\\
0.088	0.076\\
0.086	0.08\\
0.084	0.082\\
0.08	0.09\\
0.078	0.092\\
0.074	0.1\\
0.072	0.102\\
0.068	0.11\\
0.066	0.112\\
0.063	0.118\\
0.061	0.12\\
0.058	0.126\\
0.056	0.128\\
0.053	0.134\\
0.051	0.136\\
0.049	0.14\\
0.048	0.141\\
0.046	0.145\\
0.044	0.147\\
0.042	0.151\\
0.04	0.153\\
0.038	0.157\\
0.036	0.159\\
0.034	0.163\\
0.032	0.165\\
0.03	0.169\\
0.028	0.171\\
0.026	0.175\\
0.024	0.177\\
0.022	0.181\\
0.02	0.183\\
0.018	0.187\\
0.016	0.189\\
0.015	0.191\\
0.013	0.193\\
0.011	0.197\\
0.009	0.199\\
0.008	0.201\\
0.006	0.203\\
0.005	0.205\\
0.004	0.206\\
0.003	0.208\\
0.001	0.21\\
-0.001	0.214\\
-0.003	0.216\\
-0.004	0.218\\
-0.006	0.22\\
-0.007	0.222\\
-0.009	0.224\\
-0.01	0.226\\
-0.012	0.228\\
-0.014	0.232\\
-0.016	0.234\\
-0.017	0.236\\
-0.019	0.238\\
-0.02	0.24\\
-0.022	0.242\\
-0.023	0.244\\
-0.025	0.246\\
-0.026	0.248\\
-0.028	0.25\\
-0.029	0.252\\
-0.031	0.254\\
-0.032	0.256\\
-0.034	0.258\\
-0.035	0.26\\
-0.037	0.262\\
-0.038	0.264\\
-0.042	0.268\\
-0.043	0.27\\
-0.044	0.271\\
-0.045	0.273\\
-0.048	0.276\\
-0.049	0.278\\
-0.052	0.281\\
-0.053	0.283\\
-0.055	0.285\\
-0.056	0.287\\
-0.059	0.29\\
-0.06	0.292\\
-0.064	0.296\\
-0.065	0.298\\
-0.068	0.301\\
-0.069	0.303\\
-0.071	0.305\\
-0.072	0.307\\
-0.075	0.31\\
-0.076	0.312\\
-0.08	0.316\\
-0.08	0.317\\
-0.084	0.321\\
-0.085	0.323\\
-0.09	0.328\\
-0.091	0.33\\
-0.095	0.334\\
-0.095	0.335\\
-0.099	0.339\\
-0.1	0.341\\
-0.105	0.346\\
-0.106	0.348\\
-0.111	0.353\\
-0.111	0.354\\
-0.117	0.36\\
-0.118	0.362\\
-0.123	0.367\\
-0.124	0.369\\
-0.131	0.376\\
-0.132	0.378\\
-0.139	0.385\\
-0.14	0.387\\
-0.147	0.394\\
-0.148	0.396\\
-0.155	0.403\\
-0.156	0.405\\
-0.165	0.414\\
-0.167	0.417\\
-0.178	0.428\\
-0.179	0.43\\
-0.193	0.444\\
-0.194	0.446\\
-0.218	0.47\\
-0.219	0.472\\
-0.245	0.498\\
-0.255	0.501\\
-0.255	0.472\\
-0.254	0.47\\
-0.254	0.449\\
-0.253	0.447\\
-0.253	0.432\\
-0.252	0.43\\
-0.252	0.42\\
-0.251	0.418\\
-0.251	0.408\\
-0.25	0.407\\
-0.25	0.399\\
-0.249	0.397\\
-0.249	0.389\\
-0.248	0.387\\
-0.248	0.381\\
-0.247	0.379\\
-0.247	0.372\\
-0.246	0.37\\
-0.246	0.366\\
-0.245	0.364\\
-0.245	0.358\\
-0.244	0.356\\
-0.244	0.352\\
-0.243	0.35\\
-0.243	0.345\\
-0.242	0.343\\
-0.242	0.339\\
-0.241	0.337\\
-0.241	0.333\\
-0.24	0.331\\
-0.24	0.327\\
-0.239	0.325\\
-0.239	0.321\\
-0.238	0.319\\
-0.238	0.317\\
-0.237	0.315\\
-0.237	0.31\\
-0.236	0.308\\
-0.236	0.306\\
-0.235	0.304\\
-0.235	0.3\\
-0.234	0.298\\
-0.234	0.296\\
-0.233	0.294\\
-0.233	0.292\\
-0.232	0.29\\
-0.232	0.286\\
-0.231	0.284\\
-0.231	0.282\\
-0.23	0.28\\
-0.23	0.278\\
-0.229	0.276\\
-0.229	0.272\\
-0.228	0.27\\
-0.228	0.268\\
-0.227	0.266\\
-0.227	0.264\\
-0.226	0.262\\
-0.226	0.26\\
-0.225	0.258\\
-0.225	0.256\\
-0.224	0.254\\
-0.224	0.252\\
-0.223	0.251\\
-0.223	0.249\\
-0.222	0.247\\
-0.222	0.245\\
-0.221	0.243\\
-0.221	0.241\\
-0.22	0.239\\
-0.22	0.237\\
-0.219	0.235\\
-0.219	0.233\\
-0.218	0.231\\
-0.218	0.229\\
-0.217	0.227\\
-0.217	0.225\\
-0.215	0.221\\
-0.215	0.218\\
-0.213	0.214\\
-0.213	0.212\\
-0.212	0.21\\
-0.212	0.208\\
-0.211	0.206\\
-0.211	0.204\\
-0.209	0.2\\
-0.209	0.198\\
-0.208	0.196\\
-0.208	0.194\\
-0.206	0.19\\
-0.206	0.189\\
-0.205	0.187\\
-0.205	0.185\\
-0.203	0.181\\
-0.203	0.179\\
-0.201	0.175\\
-0.201	0.173\\
-0.2	0.171\\
-0.2	0.169\\
-0.197	0.163\\
-0.197	0.161\\
-0.195	0.157\\
-0.195	0.155\\
-0.193	0.151\\
-0.193	0.149\\
-0.191	0.145\\
-0.191	0.143\\
-0.188	0.137\\
-0.188	0.135\\
-0.185	0.129\\
-0.185	0.127\\
-0.184	0.126\\
-0.184	0.124\\
-0.18	0.116\\
-0.18	0.114\\
-0.177	0.108\\
-0.177	0.106\\
-0.173	0.098\\
-0.173	0.096\\
-0.172	0.095\\
-0.17	0.091\\
-0.17	0.089\\
-0.165	0.079\\
-0.165	0.077\\
-0.159	0.065\\
-0.159	0.064\\
-0.155	0.056\\
-0.155	0.054\\
-0.145	0.034\\
-0.145	0.032\\
-0.13	0.002\\
-0.129	0.001\\
-0.114	-0.029\\
-0.113	-0.03\\
-0.103	-0.05\\
-0.101	-0.052\\
-0.097	-0.06\\
-0.096	-0.061\\
-0.09	-0.073\\
-0.088	-0.075\\
-0.083	-0.085\\
-0.081	-0.087\\
-0.077	-0.095\\
-0.075	-0.097\\
-0.071	-0.105\\
-0.069	-0.107\\
-0.065	-0.115\\
-0.063	-0.117\\
-0.06	-0.123\\
-0.059	-0.124\\
-0.058	-0.126\\
-0.056	-0.128\\
-0.053	-0.134\\
-0.051	-0.136\\
-0.048	-0.142\\
-0.046	-0.144\\
-0.044	-0.148\\
-0.042	-0.15\\
-0.04	-0.154\\
-0.039	-0.155\\
-0.038	-0.157\\
-0.036	-0.159\\
-0.034	-0.163\\
-0.032	-0.165\\
-0.03	-0.169\\
-0.028	-0.171\\
-0.026	-0.175\\
-0.024	-0.177\\
-0.022	-0.181\\
-0.02	-0.183\\
-0.019	-0.185\\
-0.018	-0.186\\
-0.017	-0.188\\
-0.015	-0.19\\
-0.013	-0.194\\
-0.011	-0.196\\
-0.01	-0.198\\
-0.008	-0.2\\
-0.006	-0.204\\
-0.004	-0.206\\
-0.003	-0.208\\
-0.001	-0.21\\
0.001	-0.214\\
0.003	-0.216\\
0.004	-0.218\\
0.006	-0.22\\
0.007	-0.222\\
0.009	-0.224\\
0.01	-0.226\\
0.012	-0.228\\
0.014	-0.232\\
0.016	-0.234\\
0.017	-0.236\\
0.019	-0.238\\
0.02	-0.24\\
0.022	-0.242\\
0.023	-0.244\\
0.025	-0.246\\
0.026	-0.248\\
0.029	-0.251\\
0.03	-0.253\\
0.032	-0.255\\
0.033	-0.257\\
0.035	-0.259\\
0.036	-0.261\\
0.038	-0.263\\
0.039	-0.265\\
0.041	-0.267\\
0.042	-0.269\\
0.044	-0.271\\
0.045	-0.273\\
0.049	-0.277\\
0.05	-0.279\\
0.051	-0.28\\
0.052	-0.282\\
0.056	-0.286\\
0.057	-0.288\\
0.059	-0.29\\
0.06	-0.292\\
0.064	-0.296\\
0.065	-0.298\\
0.067	-0.3\\
0.068	-0.302\\
0.072	-0.306\\
0.073	-0.308\\
0.076	-0.311\\
0.077	-0.313\\
0.079	-0.315\\
0.08	-0.317\\
0.084	-0.321\\
0.085	-0.323\\
0.089	-0.327\\
0.09	-0.329\\
0.094	-0.333\\
0.095	-0.335\\
0.099	-0.339\\
0.1	-0.341\\
0.106	-0.347\\
0.107	-0.349\\
0.111	-0.353\\
0.112	-0.355\\
0.118	-0.361\\
0.119	-0.363\\
0.123	-0.367\\
0.124	-0.369\\
0.131	-0.376\\
0.132	-0.378\\
0.138	-0.384\\
0.139	-0.386\\
0.147	-0.394\\
0.148	-0.396\\
0.156	-0.404\\
0.158	-0.407\\
0.166	-0.415\\
0.167	-0.417\\
0.177	-0.427\\
0.178	-0.429\\
0.193	-0.444\\
0.194	-0.446\\
0.218	-0.47\\
0.219	-0.472\\
0.245	-0.498\\
0.255	-0.501\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
0.505	-1\\
0.505	-0.96\\
0.504	-0.958\\
0.504	-0.926\\
0.503	-0.924\\
0.503	-0.904\\
0.502	-0.902\\
0.502	-0.886\\
0.501	-0.884\\
0.501	-0.87\\
0.5	-0.868\\
0.5	-0.856\\
0.499	-0.854\\
0.499	-0.842\\
0.498	-0.84\\
0.498	-0.83\\
0.497	-0.828\\
0.497	-0.82\\
0.496	-0.818\\
0.496	-0.808\\
0.495	-0.806\\
0.495	-0.798\\
0.494	-0.796\\
0.494	-0.788\\
0.493	-0.786\\
0.493	-0.78\\
0.492	-0.778\\
0.492	-0.77\\
0.491	-0.768\\
0.491	-0.762\\
0.49	-0.76\\
0.49	-0.754\\
0.489	-0.752\\
0.489	-0.746\\
0.488	-0.744\\
0.488	-0.738\\
0.487	-0.736\\
0.487	-0.732\\
0.486	-0.73\\
0.486	-0.724\\
0.485	-0.722\\
0.485	-0.716\\
0.484	-0.714\\
0.484	-0.71\\
0.483	-0.708\\
0.483	-0.704\\
0.482	-0.702\\
0.482	-0.696\\
0.481	-0.694\\
0.481	-0.69\\
0.48	-0.688\\
0.48	-0.684\\
0.479	-0.682\\
0.479	-0.678\\
0.478	-0.676\\
0.478	-0.672\\
0.477	-0.67\\
0.477	-0.666\\
0.476	-0.664\\
0.476	-0.66\\
0.475	-0.658\\
0.475	-0.654\\
0.474	-0.652\\
0.474	-0.648\\
0.473	-0.646\\
0.473	-0.642\\
0.472	-0.64\\
0.472	-0.638\\
0.471	-0.636\\
0.471	-0.632\\
0.47	-0.63\\
0.47	-0.626\\
0.469	-0.624\\
0.469	-0.622\\
0.468	-0.62\\
0.468	-0.616\\
0.467	-0.614\\
0.467	-0.61\\
0.466	-0.608\\
0.466	-0.606\\
0.465	-0.604\\
0.465	-0.6\\
0.464	-0.598\\
0.464	-0.596\\
0.463	-0.594\\
0.463	-0.59\\
0.462	-0.588\\
0.462	-0.586\\
0.461	-0.584\\
0.461	-0.582\\
0.46	-0.58\\
0.46	-0.576\\
0.459	-0.574\\
0.459	-0.572\\
0.458	-0.57\\
0.458	-0.568\\
0.457	-0.566\\
0.457	-0.562\\
0.456	-0.56\\
0.456	-0.558\\
0.455	-0.556\\
0.455	-0.554\\
0.454	-0.552\\
0.454	-0.55\\
0.453	-0.548\\
0.453	-0.544\\
0.452	-0.542\\
0.452	-0.54\\
0.451	-0.538\\
0.451	-0.536\\
0.45	-0.534\\
0.45	-0.532\\
0.449	-0.53\\
0.449	-0.528\\
0.448	-0.526\\
0.448	-0.524\\
0.447	-0.522\\
0.447	-0.52\\
0.446	-0.518\\
0.446	-0.516\\
0.445	-0.514\\
0.445	-0.512\\
0.444	-0.51\\
0.444	-0.508\\
0.443	-0.506\\
0.443	-0.504\\
0.442	-0.502\\
0.442	-0.5\\
0.441	-0.498\\
0.441	-0.496\\
0.44	-0.494\\
0.44	-0.492\\
0.439	-0.49\\
0.439	-0.488\\
0.438	-0.486\\
0.438	-0.484\\
0.437	-0.482\\
0.437	-0.48\\
0.436	-0.478\\
0.436	-0.476\\
0.435	-0.474\\
0.435	-0.472\\
0.434	-0.47\\
0.434	-0.468\\
0.433	-0.466\\
0.433	-0.464\\
0.432	-0.462\\
0.432	-0.46\\
0.43	-0.456\\
0.43	-0.454\\
0.429	-0.452\\
0.429	-0.45\\
0.428	-0.448\\
0.428	-0.446\\
0.427	-0.444\\
0.427	-0.442\\
0.425	-0.438\\
0.425	-0.436\\
0.424	-0.434\\
0.424	-0.432\\
0.423	-0.43\\
0.423	-0.428\\
0.421	-0.424\\
0.421	-0.422\\
0.42	-0.42\\
0.42	-0.418\\
0.419	-0.416\\
0.419	-0.414\\
0.417	-0.41\\
0.417	-0.408\\
0.416	-0.406\\
0.416	-0.404\\
0.414	-0.4\\
0.414	-0.398\\
0.413	-0.396\\
0.413	-0.394\\
0.411	-0.39\\
0.411	-0.388\\
0.409	-0.384\\
0.409	-0.382\\
0.408	-0.38\\
0.408	-0.378\\
0.406	-0.374\\
0.406	-0.372\\
0.404	-0.368\\
0.404	-0.366\\
0.403	-0.364\\
0.403	-0.362\\
0.401	-0.358\\
0.401	-0.356\\
0.399	-0.352\\
0.399	-0.35\\
0.397	-0.346\\
0.397	-0.344\\
0.395	-0.34\\
0.395	-0.338\\
0.393	-0.334\\
0.393	-0.332\\
0.391	-0.328\\
0.391	-0.326\\
0.389	-0.322\\
0.389	-0.32\\
0.387	-0.316\\
0.387	-0.314\\
0.385	-0.31\\
0.385	-0.308\\
0.382	-0.302\\
0.382	-0.3\\
0.38	-0.296\\
0.38	-0.294\\
0.378	-0.29\\
0.378	-0.288\\
0.375	-0.282\\
0.375	-0.28\\
0.372	-0.274\\
0.372	-0.272\\
0.37	-0.268\\
0.37	-0.266\\
0.367	-0.26\\
0.367	-0.258\\
0.364	-0.252\\
0.364	-0.25\\
0.361	-0.244\\
0.361	-0.242\\
0.358	-0.236\\
0.358	-0.234\\
0.354	-0.226\\
0.354	-0.224\\
0.351	-0.218\\
0.351	-0.216\\
0.347	-0.208\\
0.347	-0.206\\
0.343	-0.198\\
0.343	-0.196\\
0.338	-0.186\\
0.338	-0.184\\
0.334	-0.176\\
0.334	-0.174\\
0.329	-0.164\\
0.329	-0.162\\
0.323	-0.15\\
0.323	-0.148\\
0.317	-0.136\\
0.317	-0.134\\
0.31	-0.12\\
0.31	-0.118\\
0.302	-0.102\\
0.302	-0.1\\
0.292	-0.08\\
0.292	-0.078\\
0.276	-0.046\\
0.276	-0.044\\
0.234	0.04\\
0.232	0.042\\
0.216	0.074\\
0.214	0.076\\
0.204	0.096\\
0.202	0.098\\
0.194	0.114\\
0.192	0.116\\
0.185	0.13\\
0.183	0.132\\
0.177	0.144\\
0.175	0.146\\
0.169	0.158\\
0.167	0.16\\
0.162	0.17\\
0.16	0.172\\
0.156	0.18\\
0.154	0.182\\
0.15	0.19\\
0.148	0.192\\
0.144	0.2\\
0.142	0.202\\
0.138	0.21\\
0.136	0.212\\
0.132	0.22\\
0.13	0.222\\
0.127	0.228\\
0.125	0.23\\
0.122	0.236\\
0.12	0.238\\
0.116	0.246\\
0.114	0.248\\
0.112	0.252\\
0.11	0.254\\
0.107	0.26\\
0.105	0.262\\
0.102	0.268\\
0.1	0.27\\
0.097	0.276\\
0.095	0.278\\
0.093	0.282\\
0.091	0.284\\
0.088	0.29\\
0.086	0.292\\
0.084	0.296\\
0.082	0.298\\
0.08	0.302\\
0.078	0.304\\
0.075	0.31\\
0.073	0.312\\
0.071	0.316\\
0.069	0.318\\
0.067	0.322\\
0.065	0.324\\
0.063	0.328\\
0.061	0.33\\
0.059	0.334\\
0.057	0.336\\
0.055	0.34\\
0.053	0.342\\
0.051	0.346\\
0.049	0.348\\
0.047	0.352\\
0.045	0.354\\
0.044	0.356\\
0.042	0.358\\
0.04	0.362\\
0.038	0.364\\
0.036	0.368\\
0.034	0.37\\
0.032	0.374\\
0.03	0.376\\
0.029	0.378\\
0.027	0.38\\
0.025	0.384\\
0.023	0.386\\
0.022	0.388\\
0.02	0.39\\
0.018	0.394\\
0.016	0.396\\
0.015	0.398\\
0.013	0.4\\
0.011	0.404\\
0.009	0.406\\
0.008	0.408\\
0.006	0.41\\
0.004	0.414\\
0.002	0.416\\
0.001	0.418\\
-0.001	0.42\\
-0.003	0.424\\
-0.005	0.426\\
-0.006	0.428\\
-0.008	0.43\\
-0.009	0.432\\
-0.011	0.434\\
-0.012	0.436\\
-0.014	0.438\\
-0.016	0.442\\
-0.018	0.444\\
-0.019	0.446\\
-0.021	0.448\\
-0.022	0.45\\
-0.024	0.452\\
-0.025	0.454\\
-0.027	0.456\\
-0.029	0.46\\
-0.031	0.462\\
-0.032	0.464\\
-0.034	0.466\\
-0.035	0.468\\
-0.037	0.47\\
-0.038	0.472\\
-0.04	0.474\\
-0.041	0.476\\
-0.043	0.478\\
-0.044	0.48\\
-0.046	0.482\\
-0.047	0.484\\
-0.049	0.486\\
-0.05	0.488\\
-0.052	0.49\\
-0.053	0.492\\
-0.055	0.494\\
-0.056	0.496\\
-0.058	0.498\\
-0.059	0.5\\
-0.061	0.502\\
-0.062	0.504\\
-0.064	0.506\\
-0.065	0.508\\
-0.067	0.51\\
-0.068	0.512\\
-0.07	0.514\\
-0.071	0.516\\
-0.073	0.518\\
-0.074	0.52\\
-0.076	0.522\\
-0.077	0.524\\
-0.079	0.526\\
-0.08	0.528\\
-0.082	0.53\\
-0.083	0.532\\
-0.085	0.534\\
-0.086	0.536\\
-0.09	0.54\\
-0.091	0.542\\
-0.093	0.544\\
-0.094	0.546\\
-0.096	0.548\\
-0.097	0.55\\
-0.099	0.552\\
-0.1	0.554\\
-0.104	0.558\\
-0.105	0.56\\
-0.107	0.562\\
-0.108	0.564\\
-0.11	0.566\\
-0.111	0.568\\
-0.113	0.57\\
-0.114	0.572\\
-0.118	0.576\\
-0.119	0.578\\
-0.121	0.58\\
-0.122	0.582\\
-0.126	0.586\\
-0.127	0.588\\
-0.129	0.59\\
-0.13	0.592\\
-0.134	0.596\\
-0.135	0.598\\
-0.137	0.6\\
-0.138	0.602\\
-0.142	0.606\\
-0.143	0.608\\
-0.145	0.61\\
-0.146	0.612\\
-0.15	0.616\\
-0.151	0.618\\
-0.153	0.62\\
-0.154	0.622\\
-0.158	0.626\\
-0.159	0.628\\
-0.163	0.632\\
-0.164	0.634\\
-0.168	0.638\\
-0.169	0.64\\
-0.171	0.642\\
-0.172	0.644\\
-0.176	0.648\\
-0.177	0.65\\
-0.181	0.654\\
-0.182	0.656\\
-0.186	0.66\\
-0.187	0.662\\
-0.191	0.666\\
-0.192	0.668\\
-0.196	0.672\\
-0.197	0.674\\
-0.201	0.678\\
-0.202	0.68\\
-0.206	0.684\\
-0.207	0.686\\
-0.213	0.692\\
-0.214	0.694\\
-0.218	0.698\\
-0.219	0.7\\
-0.223	0.704\\
-0.224	0.706\\
-0.23	0.712\\
-0.231	0.714\\
-0.235	0.718\\
-0.236	0.72\\
-0.242	0.726\\
-0.243	0.728\\
-0.249	0.734\\
-0.25	0.736\\
-0.256	0.742\\
-0.257	0.744\\
-0.261	0.748\\
-0.262	0.75\\
-0.27	0.758\\
-0.271	0.76\\
-0.277	0.766\\
-0.278	0.768\\
-0.284	0.774\\
-0.285	0.776\\
-0.293	0.784\\
-0.294	0.786\\
-0.302	0.794\\
-0.303	0.796\\
-0.311	0.804\\
-0.312	0.806\\
-0.32	0.814\\
-0.321	0.816\\
-0.331	0.826\\
-0.332	0.828\\
-0.342	0.838\\
-0.343	0.84\\
-0.353	0.85\\
-0.354	0.852\\
-0.366	0.864\\
-0.367	0.866\\
-0.381	0.88\\
-0.382	0.882\\
-0.4	0.9\\
-0.401	0.902\\
-0.421	0.922\\
-0.422	0.924\\
-0.456	0.958\\
-0.457	0.96\\
-0.495	0.998\\
-0.505	1\\
-0.505	0.96\\
-0.504	0.958\\
-0.504	0.926\\
-0.503	0.924\\
-0.503	0.904\\
-0.502	0.902\\
-0.502	0.886\\
-0.501	0.884\\
-0.501	0.87\\
-0.5	0.868\\
-0.5	0.856\\
-0.499	0.854\\
-0.499	0.842\\
-0.498	0.84\\
-0.498	0.83\\
-0.497	0.828\\
-0.497	0.82\\
-0.496	0.818\\
-0.496	0.808\\
-0.495	0.806\\
-0.495	0.798\\
-0.494	0.796\\
-0.494	0.788\\
-0.493	0.786\\
-0.493	0.78\\
-0.492	0.778\\
-0.492	0.77\\
-0.491	0.768\\
-0.491	0.762\\
-0.49	0.76\\
-0.49	0.754\\
-0.489	0.752\\
-0.489	0.746\\
-0.488	0.744\\
-0.488	0.738\\
-0.487	0.736\\
-0.487	0.732\\
-0.486	0.73\\
-0.486	0.724\\
-0.485	0.722\\
-0.485	0.716\\
-0.484	0.714\\
-0.484	0.71\\
-0.483	0.708\\
-0.483	0.704\\
-0.482	0.702\\
-0.482	0.696\\
-0.481	0.694\\
-0.481	0.69\\
-0.48	0.688\\
-0.48	0.684\\
-0.479	0.682\\
-0.479	0.678\\
-0.478	0.676\\
-0.478	0.672\\
-0.477	0.67\\
-0.477	0.666\\
-0.476	0.664\\
-0.476	0.66\\
-0.475	0.658\\
-0.475	0.654\\
-0.474	0.652\\
-0.474	0.648\\
-0.473	0.646\\
-0.473	0.642\\
-0.472	0.64\\
-0.472	0.638\\
-0.471	0.636\\
-0.471	0.632\\
-0.47	0.63\\
-0.47	0.626\\
-0.469	0.624\\
-0.469	0.622\\
-0.468	0.62\\
-0.468	0.616\\
-0.467	0.614\\
-0.467	0.61\\
-0.466	0.608\\
-0.466	0.606\\
-0.465	0.604\\
-0.465	0.6\\
-0.464	0.598\\
-0.464	0.596\\
-0.463	0.594\\
-0.463	0.59\\
-0.462	0.588\\
-0.462	0.586\\
-0.461	0.584\\
-0.461	0.582\\
-0.46	0.58\\
-0.46	0.576\\
-0.459	0.574\\
-0.459	0.572\\
-0.458	0.57\\
-0.458	0.568\\
-0.457	0.566\\
-0.457	0.562\\
-0.456	0.56\\
-0.456	0.558\\
-0.455	0.556\\
-0.455	0.554\\
-0.454	0.552\\
-0.454	0.55\\
-0.453	0.548\\
-0.453	0.544\\
-0.452	0.542\\
-0.452	0.54\\
-0.451	0.538\\
-0.451	0.536\\
-0.45	0.534\\
-0.45	0.532\\
-0.449	0.53\\
-0.449	0.528\\
-0.448	0.526\\
-0.448	0.524\\
-0.447	0.522\\
-0.447	0.52\\
-0.446	0.518\\
-0.446	0.516\\
-0.445	0.514\\
-0.445	0.512\\
-0.444	0.51\\
-0.444	0.508\\
-0.443	0.506\\
-0.443	0.504\\
-0.442	0.502\\
-0.442	0.5\\
-0.441	0.498\\
-0.441	0.496\\
-0.44	0.494\\
-0.44	0.492\\
-0.439	0.49\\
-0.439	0.488\\
-0.438	0.486\\
-0.438	0.484\\
-0.437	0.482\\
-0.437	0.48\\
-0.436	0.478\\
-0.436	0.476\\
-0.435	0.474\\
-0.435	0.472\\
-0.434	0.47\\
-0.434	0.468\\
-0.433	0.466\\
-0.433	0.464\\
-0.432	0.462\\
-0.432	0.46\\
-0.43	0.456\\
-0.43	0.454\\
-0.429	0.452\\
-0.429	0.45\\
-0.428	0.448\\
-0.428	0.446\\
-0.427	0.444\\
-0.427	0.442\\
-0.425	0.438\\
-0.425	0.436\\
-0.424	0.434\\
-0.424	0.432\\
-0.423	0.43\\
-0.423	0.428\\
-0.421	0.424\\
-0.421	0.422\\
-0.42	0.42\\
-0.42	0.418\\
-0.419	0.416\\
-0.419	0.414\\
-0.417	0.41\\
-0.417	0.408\\
-0.416	0.406\\
-0.416	0.404\\
-0.414	0.4\\
-0.414	0.398\\
-0.413	0.396\\
-0.413	0.394\\
-0.411	0.39\\
-0.411	0.388\\
-0.409	0.384\\
-0.409	0.382\\
-0.408	0.38\\
-0.408	0.378\\
-0.406	0.374\\
-0.406	0.372\\
-0.404	0.368\\
-0.404	0.366\\
-0.403	0.364\\
-0.403	0.362\\
-0.401	0.358\\
-0.401	0.356\\
-0.399	0.352\\
-0.399	0.35\\
-0.397	0.346\\
-0.397	0.344\\
-0.395	0.34\\
-0.395	0.338\\
-0.393	0.334\\
-0.393	0.332\\
-0.391	0.328\\
-0.391	0.326\\
-0.389	0.322\\
-0.389	0.32\\
-0.387	0.316\\
-0.387	0.314\\
-0.385	0.31\\
-0.385	0.308\\
-0.382	0.302\\
-0.382	0.3\\
-0.38	0.296\\
-0.38	0.294\\
-0.378	0.29\\
-0.378	0.288\\
-0.375	0.282\\
-0.375	0.28\\
-0.372	0.274\\
-0.372	0.272\\
-0.37	0.268\\
-0.37	0.266\\
-0.367	0.26\\
-0.367	0.258\\
-0.364	0.252\\
-0.364	0.25\\
-0.361	0.244\\
-0.361	0.242\\
-0.358	0.236\\
-0.358	0.234\\
-0.354	0.226\\
-0.354	0.224\\
-0.351	0.218\\
-0.351	0.216\\
-0.347	0.208\\
-0.347	0.206\\
-0.343	0.198\\
-0.343	0.196\\
-0.338	0.186\\
-0.338	0.184\\
-0.334	0.176\\
-0.334	0.174\\
-0.329	0.164\\
-0.329	0.162\\
-0.323	0.15\\
-0.323	0.148\\
-0.317	0.136\\
-0.317	0.134\\
-0.31	0.12\\
-0.31	0.118\\
-0.302	0.102\\
-0.302	0.1\\
-0.292	0.08\\
-0.292	0.078\\
-0.276	0.046\\
-0.276	0.044\\
-0.234	-0.04\\
-0.232	-0.042\\
-0.216	-0.074\\
-0.214	-0.076\\
-0.204	-0.096\\
-0.202	-0.098\\
-0.194	-0.114\\
-0.192	-0.116\\
-0.185	-0.13\\
-0.183	-0.132\\
-0.177	-0.144\\
-0.175	-0.146\\
-0.169	-0.158\\
-0.167	-0.16\\
-0.162	-0.17\\
-0.16	-0.172\\
-0.156	-0.18\\
-0.154	-0.182\\
-0.15	-0.19\\
-0.148	-0.192\\
-0.144	-0.2\\
-0.142	-0.202\\
-0.138	-0.21\\
-0.136	-0.212\\
-0.132	-0.22\\
-0.13	-0.222\\
-0.127	-0.228\\
-0.125	-0.23\\
-0.122	-0.236\\
-0.12	-0.238\\
-0.116	-0.246\\
-0.114	-0.248\\
-0.112	-0.252\\
-0.11	-0.254\\
-0.107	-0.26\\
-0.105	-0.262\\
-0.102	-0.268\\
-0.1	-0.27\\
-0.097	-0.276\\
-0.095	-0.278\\
-0.093	-0.282\\
-0.091	-0.284\\
-0.088	-0.29\\
-0.086	-0.292\\
-0.084	-0.296\\
-0.082	-0.298\\
-0.08	-0.302\\
-0.078	-0.304\\
-0.075	-0.31\\
-0.073	-0.312\\
-0.071	-0.316\\
-0.069	-0.318\\
-0.067	-0.322\\
-0.065	-0.324\\
-0.063	-0.328\\
-0.061	-0.33\\
-0.059	-0.334\\
-0.057	-0.336\\
-0.055	-0.34\\
-0.053	-0.342\\
-0.051	-0.346\\
-0.049	-0.348\\
-0.047	-0.352\\
-0.045	-0.354\\
-0.044	-0.356\\
-0.042	-0.358\\
-0.04	-0.362\\
-0.038	-0.364\\
-0.036	-0.368\\
-0.034	-0.37\\
-0.032	-0.374\\
-0.03	-0.376\\
-0.029	-0.378\\
-0.027	-0.38\\
-0.025	-0.384\\
-0.023	-0.386\\
-0.022	-0.388\\
-0.02	-0.39\\
-0.018	-0.394\\
-0.016	-0.396\\
-0.015	-0.398\\
-0.013	-0.4\\
-0.011	-0.404\\
-0.009	-0.406\\
-0.008	-0.408\\
-0.006	-0.41\\
-0.004	-0.414\\
-0.002	-0.416\\
-0.001	-0.418\\
0.001	-0.42\\
0.003	-0.424\\
0.005	-0.426\\
0.006	-0.428\\
0.008	-0.43\\
0.009	-0.432\\
0.011	-0.434\\
0.012	-0.436\\
0.014	-0.438\\
0.016	-0.442\\
0.018	-0.444\\
0.019	-0.446\\
0.021	-0.448\\
0.022	-0.45\\
0.024	-0.452\\
0.025	-0.454\\
0.027	-0.456\\
0.029	-0.46\\
0.031	-0.462\\
0.032	-0.464\\
0.034	-0.466\\
0.035	-0.468\\
0.037	-0.47\\
0.038	-0.472\\
0.04	-0.474\\
0.041	-0.476\\
0.043	-0.478\\
0.044	-0.48\\
0.046	-0.482\\
0.047	-0.484\\
0.049	-0.486\\
0.05	-0.488\\
0.052	-0.49\\
0.053	-0.492\\
0.055	-0.494\\
0.056	-0.496\\
0.058	-0.498\\
0.059	-0.5\\
0.061	-0.502\\
0.062	-0.504\\
0.064	-0.506\\
0.065	-0.508\\
0.067	-0.51\\
0.068	-0.512\\
0.07	-0.514\\
0.071	-0.516\\
0.073	-0.518\\
0.074	-0.52\\
0.076	-0.522\\
0.077	-0.524\\
0.079	-0.526\\
0.08	-0.528\\
0.082	-0.53\\
0.083	-0.532\\
0.085	-0.534\\
0.086	-0.536\\
0.09	-0.54\\
0.091	-0.542\\
0.093	-0.544\\
0.094	-0.546\\
0.096	-0.548\\
0.097	-0.55\\
0.099	-0.552\\
0.1	-0.554\\
0.104	-0.558\\
0.105	-0.56\\
0.107	-0.562\\
0.108	-0.564\\
0.11	-0.566\\
0.111	-0.568\\
0.113	-0.57\\
0.114	-0.572\\
0.118	-0.576\\
0.119	-0.578\\
0.121	-0.58\\
0.122	-0.582\\
0.126	-0.586\\
0.127	-0.588\\
0.129	-0.59\\
0.13	-0.592\\
0.134	-0.596\\
0.135	-0.598\\
0.137	-0.6\\
0.138	-0.602\\
0.142	-0.606\\
0.143	-0.608\\
0.145	-0.61\\
0.146	-0.612\\
0.15	-0.616\\
0.151	-0.618\\
0.153	-0.62\\
0.154	-0.622\\
0.158	-0.626\\
0.159	-0.628\\
0.163	-0.632\\
0.164	-0.634\\
0.168	-0.638\\
0.169	-0.64\\
0.171	-0.642\\
0.172	-0.644\\
0.176	-0.648\\
0.177	-0.65\\
0.181	-0.654\\
0.182	-0.656\\
0.186	-0.66\\
0.187	-0.662\\
0.191	-0.666\\
0.192	-0.668\\
0.196	-0.672\\
0.197	-0.674\\
0.201	-0.678\\
0.202	-0.68\\
0.206	-0.684\\
0.207	-0.686\\
0.213	-0.692\\
0.214	-0.694\\
0.218	-0.698\\
0.219	-0.7\\
0.223	-0.704\\
0.224	-0.706\\
0.23	-0.712\\
0.231	-0.714\\
0.235	-0.718\\
0.236	-0.72\\
0.242	-0.726\\
0.243	-0.728\\
0.249	-0.734\\
0.25	-0.736\\
0.256	-0.742\\
0.257	-0.744\\
0.261	-0.748\\
0.262	-0.75\\
0.27	-0.758\\
0.271	-0.76\\
0.277	-0.766\\
0.278	-0.768\\
0.284	-0.774\\
0.285	-0.776\\
0.293	-0.784\\
0.294	-0.786\\
0.302	-0.794\\
0.303	-0.796\\
0.311	-0.804\\
0.312	-0.806\\
0.32	-0.814\\
0.321	-0.816\\
0.331	-0.826\\
0.332	-0.828\\
0.342	-0.838\\
0.343	-0.84\\
0.353	-0.85\\
0.354	-0.852\\
0.366	-0.864\\
0.367	-0.866\\
0.381	-0.88\\
0.382	-0.882\\
0.4	-0.9\\
0.401	-0.902\\
0.421	-0.922\\
0.422	-0.924\\
0.456	-0.958\\
0.457	-0.96\\
0.495	-0.998\\
0.505	-1\\
};
\addplot [plotstyle3]
  table[row sep=crcr]{%
0.143	-0.527\\
0.143	-0.481\\
0.142	-0.479\\
0.142	-0.449\\
0.141	-0.447\\
0.141	-0.427\\
0.14	-0.425\\
0.14	-0.409\\
0.139	-0.407\\
0.139	-0.395\\
0.138	-0.393\\
0.138	-0.381\\
0.137	-0.379\\
0.137	-0.367\\
0.136	-0.365\\
0.136	-0.355\\
0.135	-0.353\\
0.135	-0.345\\
0.134	-0.343\\
0.134	-0.333\\
0.133	-0.331\\
0.133	-0.323\\
0.132	-0.321\\
0.132	-0.315\\
0.131	-0.313\\
0.131	-0.305\\
0.13	-0.303\\
0.13	-0.297\\
0.129	-0.295\\
0.129	-0.289\\
0.128	-0.287\\
0.128	-0.281\\
0.127	-0.279\\
0.127	-0.273\\
0.126	-0.271\\
0.126	-0.265\\
0.125	-0.263\\
0.125	-0.257\\
0.124	-0.255\\
0.124	-0.251\\
0.123	-0.249\\
0.123	-0.243\\
0.122	-0.241\\
0.122	-0.237\\
0.121	-0.235\\
0.121	-0.229\\
0.12	-0.227\\
0.12	-0.223\\
0.119	-0.221\\
0.119	-0.217\\
0.118	-0.215\\
0.118	-0.211\\
0.117	-0.209\\
0.117	-0.203\\
0.116	-0.201\\
0.116	-0.197\\
0.115	-0.195\\
0.115	-0.191\\
0.114	-0.189\\
0.114	-0.185\\
0.113	-0.183\\
0.113	-0.181\\
0.112	-0.179\\
0.112	-0.175\\
0.111	-0.173\\
0.111	-0.169\\
0.11	-0.167\\
0.11	-0.163\\
0.109	-0.161\\
0.109	-0.157\\
0.108	-0.155\\
0.108	-0.153\\
0.107	-0.151\\
0.107	-0.147\\
0.106	-0.145\\
0.106	-0.143\\
0.105	-0.141\\
0.105	-0.137\\
0.104	-0.135\\
0.104	-0.133\\
0.103	-0.131\\
0.103	-0.127\\
0.102	-0.125\\
0.102	-0.123\\
0.101	-0.121\\
0.101	-0.117\\
0.1	-0.115\\
0.1	-0.113\\
0.099	-0.111\\
0.099	-0.107\\
0.098	-0.105\\
0.098	-0.103\\
0.097	-0.101\\
0.097	-0.099\\
0.096	-0.097\\
0.096	-0.093\\
0.095	-0.091\\
0.095	-0.089\\
0.094	-0.087\\
0.094	-0.085\\
0.093	-0.083\\
0.093	-0.081\\
0.092	-0.079\\
0.092	-0.075\\
0.091	-0.073\\
0.091	-0.071\\
0.09	-0.069\\
0.09	-0.067\\
0.089	-0.065\\
0.089	-0.063\\
0.088	-0.061\\
0.088	-0.059\\
0.087	-0.057\\
0.087	-0.055\\
0.086	-0.053\\
0.086	-0.051\\
0.085	-0.049\\
0.085	-0.045\\
0.084	-0.043\\
0.084	-0.041\\
0.083	-0.039\\
0.083	-0.037\\
0.082	-0.035\\
0.082	-0.033\\
0.081	-0.031\\
0.081	-0.029\\
0.08	-0.027\\
0.08	-0.025\\
0.079	-0.023\\
0.079	-0.021\\
0.078	-0.019\\
0.078	-0.017\\
0.077	-0.015\\
0.077	-0.013\\
0.075	-0.009\\
0.075	-0.007\\
0.074	-0.005\\
0.074	-0.003\\
0.073	-0.001\\
0.073	0.001\\
0.072	0.003\\
0.072	0.005\\
0.071	0.007\\
0.071	0.009\\
0.07	0.011\\
0.07	0.013\\
0.069	0.015\\
0.069	0.017\\
0.067	0.021\\
0.067	0.023\\
0.066	0.025\\
0.066	0.027\\
0.065	0.029\\
0.065	0.031\\
0.064	0.033\\
0.064	0.035\\
0.062	0.039\\
0.062	0.041\\
0.061	0.043\\
0.061	0.045\\
0.06	0.047\\
0.06	0.049\\
0.058	0.053\\
0.058	0.055\\
0.057	0.057\\
0.057	0.059\\
0.055	0.063\\
0.055	0.065\\
0.054	0.067\\
0.054	0.069\\
0.052	0.073\\
0.052	0.075\\
0.051	0.077\\
0.051	0.079\\
0.049	0.083\\
0.049	0.085\\
0.048	0.087\\
0.048	0.089\\
0.046	0.093\\
0.046	0.095\\
0.045	0.097\\
0.045	0.099\\
0.043	0.103\\
0.043	0.105\\
0.041	0.109\\
0.041	0.111\\
0.039	0.115\\
0.039	0.117\\
0.037	0.121\\
0.037	0.123\\
0.036	0.125\\
0.036	0.127\\
0.034	0.131\\
0.034	0.133\\
0.032	0.137\\
0.032	0.139\\
0.03	0.143\\
0.03	0.145\\
0.027	0.151\\
0.027	0.153\\
0.025	0.157\\
0.025	0.159\\
0.023	0.163\\
0.023	0.165\\
0.021	0.169\\
0.021	0.171\\
0.018	0.177\\
0.018	0.179\\
0.016	0.183\\
0.016	0.185\\
0.013	0.191\\
0.013	0.193\\
0.011	0.197\\
0.011	0.199\\
0.008	0.205\\
0.008	0.207\\
0.005	0.213\\
0.005	0.215\\
0.002	0.221\\
0.002	0.223\\
-0.001	0.229\\
-0.001	0.231\\
-0.004	0.237\\
-0.004	0.239\\
-0.007	0.245\\
-0.007	0.247\\
-0.011	0.255\\
-0.011	0.257\\
-0.015	0.265\\
-0.015	0.267\\
-0.019	0.275\\
-0.019	0.277\\
-0.023	0.285\\
-0.023	0.287\\
-0.027	0.295\\
-0.027	0.297\\
-0.032	0.307\\
-0.032	0.309\\
-0.038	0.321\\
-0.038	0.323\\
-0.044	0.335\\
-0.044	0.337\\
-0.051	0.351\\
-0.051	0.353\\
-0.059	0.369\\
-0.059	0.371\\
-0.069	0.391\\
-0.069	0.393\\
-0.083	0.421\\
-0.083	0.423\\
-0.131	0.519\\
-0.133	0.521\\
-0.135	0.525\\
-0.143	0.527\\
-0.143	0.481\\
-0.142	0.479\\
-0.142	0.449\\
-0.141	0.447\\
-0.141	0.427\\
-0.14	0.425\\
-0.14	0.409\\
-0.139	0.407\\
-0.139	0.395\\
-0.138	0.393\\
-0.138	0.381\\
-0.137	0.379\\
-0.137	0.367\\
-0.136	0.365\\
-0.136	0.355\\
-0.135	0.353\\
-0.135	0.345\\
-0.134	0.343\\
-0.134	0.333\\
-0.133	0.331\\
-0.133	0.323\\
-0.132	0.321\\
-0.132	0.315\\
-0.131	0.313\\
-0.131	0.305\\
-0.13	0.303\\
-0.13	0.297\\
-0.129	0.295\\
-0.129	0.289\\
-0.128	0.287\\
-0.128	0.281\\
-0.127	0.279\\
-0.127	0.273\\
-0.126	0.271\\
-0.126	0.265\\
-0.125	0.263\\
-0.125	0.257\\
-0.124	0.255\\
-0.124	0.251\\
-0.123	0.249\\
-0.123	0.243\\
-0.122	0.241\\
-0.122	0.237\\
-0.121	0.235\\
-0.121	0.229\\
-0.12	0.227\\
-0.12	0.223\\
-0.119	0.221\\
-0.119	0.217\\
-0.118	0.215\\
-0.118	0.211\\
-0.117	0.209\\
-0.117	0.203\\
-0.116	0.201\\
-0.116	0.197\\
-0.115	0.195\\
-0.115	0.191\\
-0.114	0.189\\
-0.114	0.185\\
-0.113	0.183\\
-0.113	0.181\\
-0.112	0.179\\
-0.112	0.175\\
-0.111	0.173\\
-0.111	0.169\\
-0.11	0.167\\
-0.11	0.163\\
-0.109	0.161\\
-0.109	0.157\\
-0.108	0.155\\
-0.108	0.153\\
-0.107	0.151\\
-0.107	0.147\\
-0.106	0.145\\
-0.106	0.143\\
-0.105	0.141\\
-0.105	0.137\\
-0.104	0.135\\
-0.104	0.133\\
-0.103	0.131\\
-0.103	0.127\\
-0.102	0.125\\
-0.102	0.123\\
-0.101	0.121\\
-0.101	0.117\\
-0.1	0.115\\
-0.1	0.113\\
-0.099	0.111\\
-0.099	0.107\\
-0.098	0.105\\
-0.098	0.103\\
-0.097	0.101\\
-0.097	0.099\\
-0.096	0.097\\
-0.096	0.093\\
-0.095	0.091\\
-0.095	0.089\\
-0.094	0.087\\
-0.094	0.085\\
-0.093	0.083\\
-0.093	0.081\\
-0.092	0.079\\
-0.092	0.075\\
-0.091	0.073\\
-0.091	0.071\\
-0.09	0.069\\
-0.09	0.067\\
-0.089	0.065\\
-0.089	0.063\\
-0.088	0.061\\
-0.088	0.059\\
-0.087	0.057\\
-0.087	0.055\\
-0.086	0.053\\
-0.086	0.051\\
-0.085	0.049\\
-0.085	0.045\\
-0.084	0.043\\
-0.084	0.041\\
-0.083	0.039\\
-0.083	0.037\\
-0.082	0.035\\
-0.082	0.033\\
-0.081	0.031\\
-0.081	0.029\\
-0.08	0.027\\
-0.08	0.025\\
-0.079	0.023\\
-0.079	0.021\\
-0.078	0.019\\
-0.078	0.017\\
-0.077	0.015\\
-0.077	0.013\\
-0.075	0.009\\
-0.075	0.007\\
-0.074	0.005\\
-0.074	0.003\\
-0.073	0.001\\
-0.073	-0.001\\
-0.072	-0.003\\
-0.072	-0.005\\
-0.071	-0.007\\
-0.071	-0.009\\
-0.07	-0.011\\
-0.07	-0.013\\
-0.069	-0.015\\
-0.069	-0.017\\
-0.067	-0.021\\
-0.067	-0.023\\
-0.066	-0.025\\
-0.066	-0.027\\
-0.065	-0.029\\
-0.065	-0.031\\
-0.064	-0.033\\
-0.064	-0.035\\
-0.062	-0.039\\
-0.062	-0.041\\
-0.061	-0.043\\
-0.061	-0.045\\
-0.06	-0.047\\
-0.06	-0.049\\
-0.058	-0.053\\
-0.058	-0.055\\
-0.057	-0.057\\
-0.057	-0.059\\
-0.055	-0.063\\
-0.055	-0.065\\
-0.054	-0.067\\
-0.054	-0.069\\
-0.052	-0.073\\
-0.052	-0.075\\
-0.051	-0.077\\
-0.051	-0.079\\
-0.049	-0.083\\
-0.049	-0.085\\
-0.048	-0.087\\
-0.048	-0.089\\
-0.046	-0.093\\
-0.046	-0.095\\
-0.045	-0.097\\
-0.045	-0.099\\
-0.043	-0.103\\
-0.043	-0.105\\
-0.041	-0.109\\
-0.041	-0.111\\
-0.039	-0.115\\
-0.039	-0.117\\
-0.037	-0.121\\
-0.037	-0.123\\
-0.036	-0.125\\
-0.036	-0.127\\
-0.034	-0.131\\
-0.034	-0.133\\
-0.032	-0.137\\
-0.032	-0.139\\
-0.03	-0.143\\
-0.03	-0.145\\
-0.027	-0.151\\
-0.027	-0.153\\
-0.025	-0.157\\
-0.025	-0.159\\
-0.023	-0.163\\
-0.023	-0.165\\
-0.021	-0.169\\
-0.021	-0.171\\
-0.018	-0.177\\
-0.018	-0.179\\
-0.016	-0.183\\
-0.016	-0.185\\
-0.013	-0.191\\
-0.013	-0.193\\
-0.011	-0.197\\
-0.011	-0.199\\
-0.008	-0.205\\
-0.008	-0.207\\
-0.005	-0.213\\
-0.005	-0.215\\
-0.002	-0.221\\
-0.002	-0.223\\
0.001	-0.229\\
0.001	-0.231\\
0.004	-0.237\\
0.004	-0.239\\
0.007	-0.245\\
0.007	-0.247\\
0.011	-0.255\\
0.011	-0.257\\
0.015	-0.265\\
0.015	-0.267\\
0.019	-0.275\\
0.019	-0.277\\
0.023	-0.285\\
0.023	-0.287\\
0.027	-0.295\\
0.027	-0.297\\
0.032	-0.307\\
0.032	-0.309\\
0.038	-0.321\\
0.038	-0.323\\
0.044	-0.335\\
0.044	-0.337\\
0.051	-0.351\\
0.051	-0.353\\
0.059	-0.369\\
0.059	-0.371\\
0.069	-0.391\\
0.069	-0.393\\
0.083	-0.421\\
0.083	-0.423\\
0.131	-0.519\\
0.133	-0.521\\
0.135	-0.525\\
0.143	-0.527\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
0.004	-0.003\\
0.005	-0.001\\
-0.004	0.003\\
-0.005	0.001\\
0.004	-0.003\\
};


==> figures/terminalSet_legends.tikz <==
\addlegendimage{plotstyle4}
\addlegendentry{$\targetset{}$}
\addlegendimage{plotstyle1}
\addlegendentry{$\innerBRSEAsuper{-\tau}{1}$}
\addlegendimage{plotstyle2}
\addlegendentry{$\innerBRSEAsuper{-\tau}{2}$}
\addlegendimage{plotstyle3}
\addlegendentry{$\innerBRSEAsuper{-\tau}{3}$}

